New circuits and an open source decoder for the color code

We present two new color code circuits: one inspired by superdense coding and the other based on a middle-out strategy where the color code state appears halfway between measurements. We also present ``Chromobius'', an open source implementation of the m\"obius color code decoder. Using Chromobius, we show our new circuits reduce the performance gap between color codes and surface codes. Under uniform depolarizing noise with a noise strength of $0.1\%$, the middle-out color code circuit achieves a teraquop footprint of 1250 qubits (vs 650 for surface codes decoded by correlated matching). Finally, we highlight that Chromobius decodes toric color codes better when given *less* information, suggesting there's substantial room for improvement in color code decoders.

==> assets/generated/stats-xz-combo.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata,custom_counts
      8053,      1006,         0,   0.131,chromobius,dc8a8b0b38a83885b96b6529a9f5f5dea87ed11e5e5890cb772ab86084758d92,"{""c"":""midout_color_code_488_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      5802,      1019,         0,   0.068,chromobius,06ac46fd8ef9b844361b0a124023d7120d0c67ca82275995ddbf94ca8e468c8d,"{""c"":""midout_color_code_488_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      5802,      1617,         0,   0.199,chromobius,06ac46fd8ef9b844361b0a124023d7120d0c67ca82275995ddbf94ca8e468c8d*dc8a8b0b38a83885b96b6529a9f5f5dea87ed11e5e5890cb772ab86084758d92,"{""c"":""midout_color_code_488_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      6936,      1017,         0,   0.734,chromobius,d857db1f0debac8705a37faf9ca51802434e633b05931b885d7bb4b5d6806348,"{""c"":""midout_color_code_488_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":21,""r"":20}",
     10813,      1064,         0,   0.392,chromobius,26658b46f4d6a5781df30e418ab964678b33635e4e6cdde7d7c631edd3028139,"{""c"":""midout_color_code_488_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":21,""r"":20}",
      6936,      1599,         0,    1.13,chromobius,d857db1f0debac8705a37faf9ca51802434e633b05931b885d7bb4b5d6806348*26658b46f4d6a5781df30e418ab964678b33635e4e6cdde7d7c631edd3028139,"{""c"":""midout_color_code_488_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":21,""r"":20}",
     14735,      1113,         0,    1.77,chromobius,731c367d069afbafeff01aa21ddd44bdb90bd0df09f60b50c04ff778da7e5356,"{""c"":""midout_color_code_488_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":28}",
     13426,      1032,         0,    1.44,chromobius,bba7a1eaa8e80184a2256ab3034a6f35c82f2beb9105984dcd00186efa04cd6b,"{""c"":""midout_color_code_488_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":28}",
     13426,      1968,         0,    3.21,chromobius,bba7a1eaa8e80184a2256ab3034a6f35c82f2beb9105984dcd00186efa04cd6b*731c367d069afbafeff01aa21ddd44bdb90bd0df09f60b50c04ff778da7e5356,"{""c"":""midout_color_code_488_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":28}",
      8875,      1000,         0,    3.02,chromobius,870453b363ca6ebda36742c661a40d79fb8ba27a61940ed187b4da9d394a7e9d,"{""c"":""midout_color_code_488_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":57,""r"":36}",
      9200,      1002,         0,    3.35,chromobius,5dce626311a7429b8d8e5909ff8d311f581e4ad1e06a9b12f0c6dd947d8e0b8b,"{""c"":""midout_color_code_488_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":57,""r"":36}",
      8875,      1858,         0,    6.37,chromobius,870453b363ca6ebda36742c661a40d79fb8ba27a61940ed187b4da9d394a7e9d*5dce626311a7429b8d8e5909ff8d311f581e4ad1e06a9b12f0c6dd947d8e0b8b,"{""c"":""midout_color_code_488_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":57,""r"":36}",
     33386,      1038,         0,    15.9,chromobius,4edb9408d768deb425edec64ccd5d27be493eafa42a4ab0bc391af1a22e8eccd,"{""c"":""midout_color_code_488_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":44}",
     33346,      1029,         0,    15.3,chromobius,48b3baae33e8d622401e5ab598e3cd2f3a77abad37a118134173092fa4403f1d,"{""c"":""midout_color_code_488_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":44}",
     33346,      2034,         0,    31.2,chromobius,48b3baae33e8d622401e5ab598e3cd2f3a77abad37a118134173092fa4403f1d*4edb9408d768deb425edec64ccd5d27be493eafa42a4ab0bc391af1a22e8eccd,"{""c"":""midout_color_code_488_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":44}",
     78076,      1079,         0,    55.2,chromobius,f234ea89f3e23b569626df94bb720fcb0264dcfb302846b03db2b92292f84eab,"{""c"":""midout_color_code_488_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":109,""r"":52}",
     77400,      1049,         0,    46.0,chromobius,9e014120f7100adf533620defd113a27f0792f943333f61dee82f59ce0aad258,"{""c"":""midout_color_code_488_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":109,""r"":52}",
     77400,      2104,         0,   101.2,chromobius,9e014120f7100adf533620defd113a27f0792f943333f61dee82f59ce0aad258*f234ea89f3e23b569626df94bb720fcb0264dcfb302846b03db2b92292f84eab,"{""c"":""midout_color_code_488_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":109,""r"":52}",
    105451,      1046,         0,   110.3,chromobius,3ec32b1797d0b0c61572ccf7e2257d8c9f31d1510c00c523b48f6c5fe8bba6f9,"{""c"":""midout_color_code_488_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":141,""r"":60}",
    108873,      1042,         0,   120.5,chromobius,74f930788405cc1b93b97a80305b89e60db81ef0a05a0921d7d689be5b625a72,"{""c"":""midout_color_code_488_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":141,""r"":60}",
    105451,      2045,         0,   230.8,chromobius,3ec32b1797d0b0c61572ccf7e2257d8c9f31d1510c00c523b48f6c5fe8bba6f9*74f930788405cc1b93b97a80305b89e60db81ef0a05a0921d7d689be5b625a72,"{""c"":""midout_color_code_488_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":141,""r"":60}",
    211250,      1000,         0,   328.8,chromobius,f46495cdac49d51cac14c0644f4bea348c2e9a8459491e6b6070662aa128d586,"{""c"":""midout_color_code_488_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":177,""r"":68}",
    203876,      1005,         0,   306.5,chromobius,4e944f1a5ca3ecf8871ac8c068b88d790dd01071a6273f01026c340c0c6de4af,"{""c"":""midout_color_code_488_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":177,""r"":68}",
    203876,      1965,         0,   635.3,chromobius,4e944f1a5ca3ecf8871ac8c068b88d790dd01071a6273f01026c340c0c6de4af*f46495cdac49d51cac14c0644f4bea348c2e9a8459491e6b6070662aa128d586,"{""c"":""midout_color_code_488_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":177,""r"":68}",
    340314,      1057,         0,   740.8,chromobius,0c4ca6f70f7026078c65f91eb68dd55a3e913684ce58c785025684c8ff57efbd,"{""c"":""midout_color_code_488_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":217,""r"":76}",
    339552,      1028,         0,   734.3,chromobius,070e282476c30eae8caac1ef67b2169f9b84736ac614497489f7850f916fb1b3,"{""c"":""midout_color_code_488_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":217,""r"":76}",
    339552,      2079,         0,  1475.1,chromobius,070e282476c30eae8caac1ef67b2169f9b84736ac614497489f7850f916fb1b3*0c4ca6f70f7026078c65f91eb68dd55a3e913684ce58c785025684c8ff57efbd,"{""c"":""midout_color_code_488_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":217,""r"":76}",
     92986,      1098,         0,   0.189,chromobius,a83d902b1fb34dd83f53b20039159a7cc1c4a9b90803f58919022277490c1987,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":9,""r"":12}",
     95444,      1129,         0,   0.156,chromobius,3a828d8b47b727807f8191dc6c7fd5bc91d3aeac44604a267f7c2309ccad7d04,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":9,""r"":12}",
     92986,      2185,         0,   0.345,chromobius,a83d902b1fb34dd83f53b20039159a7cc1c4a9b90803f58919022277490c1987*3a828d8b47b727807f8191dc6c7fd5bc91d3aeac44604a267f7c2309ccad7d04,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":9,""r"":12}",
     41758,      1004,         0,   0.142,chromobius,d114b1ff54242d2c91e65f826b3a937921bbb2c5e00119c180785e3d399b096c,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":9,""r"":12}",
     45638,      1000,         0,   0.106,chromobius,adb35de2faaaacfe7af5c31d74fbc08602044c7b6ba5fb8991e26e783625c1c5,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":9,""r"":12}",
     41758,      1897,         0,   0.248,chromobius,d114b1ff54242d2c91e65f826b3a937921bbb2c5e00119c180785e3d399b096c*adb35de2faaaacfe7af5c31d74fbc08602044c7b6ba5fb8991e26e783625c1c5,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":9,""r"":12}",
     27255,      1006,         0,   0.091,chromobius,e3f6114952b84b36ec43dea6cb8504e39752cf44c93637a4983dd32c04529707,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":9,""r"":12}",
     28534,      1041,         0,   0.087,chromobius,1d8e25a620b54ac781cda629d85303cb176e68d782dc1ce931d26a86603b1016,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":9,""r"":12}",
     27255,      1964,         0,   0.178,chromobius,e3f6114952b84b36ec43dea6cb8504e39752cf44c93637a4983dd32c04529707*1d8e25a620b54ac781cda629d85303cb176e68d782dc1ce931d26a86603b1016,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":9,""r"":12}",
     17030,      1004,         0,   0.154,chromobius,470f06088a6b23c02a6f1aa05e6724f110fedc8ae2dc504ec423ee68d18455ef,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":9,""r"":12}",
     18334,      1045,         0,   0.090,chromobius,8e3441d3af8a687a9bc4d9ac2f3312721e5bd3525064f12c302793de03659ac1,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":9,""r"":12}",
     17030,      1917,         0,   0.244,chromobius,470f06088a6b23c02a6f1aa05e6724f110fedc8ae2dc504ec423ee68d18455ef*8e3441d3af8a687a9bc4d9ac2f3312721e5bd3525064f12c302793de03659ac1,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":9,""r"":12}",
     13881,      1031,         0,   0.122,chromobius,cc266790d8c6a20df9e67a8cb9910cba4acf25656dec49cb8b78d2d895f35555,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":9,""r"":12}",
     12897,      1019,         0,   0.077,chromobius,2a30f1af908c5e87c6ef0237ade2876261a506f03fb26f7dade39c0667aa1bc1,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":9,""r"":12}",
     12897,      1901,         0,   0.199,chromobius,2a30f1af908c5e87c6ef0237ade2876261a506f03fb26f7dade39c0667aa1bc1*cc266790d8c6a20df9e67a8cb9910cba4acf25656dec49cb8b78d2d895f35555,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":9,""r"":12}",
      9591,      1024,         0,   0.105,chromobius,e39a2c03a77d7757d2e9b0f20177e3531231aebc6e90c1930497a93c9bb69899,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      9371,      1005,         0,   0.107,chromobius,20bfda9a59c8fe51cdc7144a0b58ce299d1292b5641ff0e6652bc738bd23741d,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      9371,      1898,         0,   0.212,chromobius,20bfda9a59c8fe51cdc7144a0b58ce299d1292b5641ff0e6652bc738bd23741d*e39a2c03a77d7757d2e9b0f20177e3531231aebc6e90c1930497a93c9bb69899,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      5271,      1002,         0,   0.119,chromobius,a419b9fb39f6dc05e659db55f78428011e9145e1d8585e76d45be56c4bb386e2,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":9,""r"":12}",
      5423,      1023,         0,   0.073,chromobius,a262a58fe8efaff52a34706e534dcd43b437267ca6c45ca5a01b8f0486557e8e,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":9,""r"":12}",
      5271,      1807,         0,   0.192,chromobius,a419b9fb39f6dc05e659db55f78428011e9145e1d8585e76d45be56c4bb386e2*a262a58fe8efaff52a34706e534dcd43b437267ca6c45ca5a01b8f0486557e8e,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":9,""r"":12}",
      3881,      1010,         0,   0.073,chromobius,887bbd376d8dc741e6aa7ba44fd84445c58a5d5b77486236ebfe75824017f9fb,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":9,""r"":12}",
      4114,      1037,         0,   0.059,chromobius,4086c7efe98e27d9021eba53933c266c2c6977c05efac3cd64d3e1f0a4661b52,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":9,""r"":12}",
      3881,      1734,         0,   0.132,chromobius,887bbd376d8dc741e6aa7ba44fd84445c58a5d5b77486236ebfe75824017f9fb*4086c7efe98e27d9021eba53933c266c2c6977c05efac3cd64d3e1f0a4661b52,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":9,""r"":12}",
      2878,      1004,         0,   0.101,chromobius,58c9b9499b4cb90a1cfbcff6b39fc7e4e74401a360620e4e81250dfb06144364,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":9,""r"":12}",
      2765,      1002,         0,   0.083,chromobius,58e96c350b65d0d7d549592ae574121fbf2f847695e645b67ac2e27855b47e3a,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":9,""r"":12}",
      2765,      1617,         0,   0.184,chromobius,58e96c350b65d0d7d549592ae574121fbf2f847695e645b67ac2e27855b47e3a*58c9b9499b4cb90a1cfbcff6b39fc7e4e74401a360620e4e81250dfb06144364,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":9,""r"":12}",
      2586,      1004,         0,   0.086,chromobius,22e7bc2b90a911ea92dca32178980420d5d969c39e63dd75d7a611e0793d7016,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":9,""r"":12}",
      2790,      1093,         0,   0.071,chromobius,1b77ed7b89fd1e34b7ef91591ed7ab69215424a1960aa5d2d0e51fc314e995dc,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":9,""r"":12}",
      2586,      1624,         0,   0.157,chromobius,22e7bc2b90a911ea92dca32178980420d5d969c39e63dd75d7a611e0793d7016*1b77ed7b89fd1e34b7ef91591ed7ab69215424a1960aa5d2d0e51fc314e995dc,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":9,""r"":12}",
      2367,      1012,         0,   0.081,chromobius,9b5b8c0ec1a9a225875ecef89f201c649a31070d105ddfd5809484aedf9478ec,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":9,""r"":12}",
      2422,      1023,         0,   0.107,chromobius,db90d8bfa43346872978ab1908ffa78dd97d795b83096702e514dd54031ef24c,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":9,""r"":12}",
      2367,      1584,         0,   0.188,chromobius,9b5b8c0ec1a9a225875ecef89f201c649a31070d105ddfd5809484aedf9478ec*db90d8bfa43346872978ab1908ffa78dd97d795b83096702e514dd54031ef24c,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":9,""r"":12}",
      2450,      1080,         0,   0.085,chromobius,0f1ad12768f5423e4d61fc5ea03295959dee2efba5df4ad8037b6538d8b16825,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":9,""r"":12}",
      2428,      1017,         0,   0.087,chromobius,92c9ffaf578b92f51d8634d96087d3e8c9be00a22e38a5244f3d21316e9988a0,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":9,""r"":12}",
      2428,      1639,         0,   0.172,chromobius,92c9ffaf578b92f51d8634d96087d3e8c9be00a22e38a5244f3d21316e9988a0*0f1ad12768f5423e4d61fc5ea03295959dee2efba5df4ad8037b6538d8b16825,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":9,""r"":12}",
      2184,      1026,         0,   0.075,chromobius,4d15f53ff5eaa8c73227a8d9d400a90c6b20dddcc95fe58bddfc2207c95eea9b,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":9,""r"":12}",
      2201,      1003,         0,   0.063,chromobius,90223c6c80b7df2e23c8f79fbbeacdb8d2c53e24b85a55ce03a191d1402ed7f9,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":9,""r"":12}",
      2184,      1554,         0,   0.138,chromobius,4d15f53ff5eaa8c73227a8d9d400a90c6b20dddcc95fe58bddfc2207c95eea9b*90223c6c80b7df2e23c8f79fbbeacdb8d2c53e24b85a55ce03a191d1402ed7f9,"{""c"":""midout_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":9,""r"":12}",
   4030141,      1027,         0,    14.3,chromobius,9d7b85be9c89548a8bc40425a81765b505aca08df6fc112bc2bdc641ee9ef5fb,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":23,""r"":20}",
   4009896,      1010,         0,    13.4,chromobius,c76b8229ef9547e49f7a3ac6b139911657d08078ce057a2a68642839f6ec5499,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":23,""r"":20}",
   4009896,      2032,         0,    27.7,chromobius,c76b8229ef9547e49f7a3ac6b139911657d08078ce057a2a68642839f6ec5499*9d7b85be9c89548a8bc40425a81765b505aca08df6fc112bc2bdc641ee9ef5fb,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":23,""r"":20}",
    940376,      1005,         0,    5.63,chromobius,c512191047eabd479184058fc6663b9b1b86440f4abd36c5b499859239c30091,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":23,""r"":20}",
    964973,      1018,         0,    5.25,chromobius,1ee718955cb4c2fcd23d00a68ca4ad6f414b0bab77cd29a430437e71bfe4a9e5,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":23,""r"":20}",
    940376,      1996,         0,    10.9,chromobius,c512191047eabd479184058fc6663b9b1b86440f4abd36c5b499859239c30091*1ee718955cb4c2fcd23d00a68ca4ad6f414b0bab77cd29a430437e71bfe4a9e5,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":23,""r"":20}",
    429539,      1009,         0,    3.68,chromobius,5537f8fd764d00077ce5b8517403566b889b8cd0f3df2ee46432932612656bf1,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":23,""r"":20}",
    489605,      1068,         0,    3.83,chromobius,d24e75f3a803732c693e0bedf97f78d008a1ab7b8f9edc4f441d60254eec7b75,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":23,""r"":20}",
    429539,      1944,         0,    7.51,chromobius,5537f8fd764d00077ce5b8517403566b889b8cd0f3df2ee46432932612656bf1*d24e75f3a803732c693e0bedf97f78d008a1ab7b8f9edc4f441d60254eec7b75,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":23,""r"":20}",
    169589,      1071,         0,    2.19,chromobius,e957254e8e28f9336dac58ed6d5b08bee7b6f876502d577181325e3427706d53,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":23,""r"":20}",
    163349,      1052,         0,    2.20,chromobius,8c65b4ae76b9154fd3e68c41f65215c017f4c87e18d28c9056e7b8be808cebfe,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":23,""r"":20}",
    163349,      2077,         0,    4.39,chromobius,8c65b4ae76b9154fd3e68c41f65215c017f4c87e18d28c9056e7b8be808cebfe*e957254e8e28f9336dac58ed6d5b08bee7b6f876502d577181325e3427706d53,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":23,""r"":20}",
     79740,      1000,         0,    1.60,chromobius,cd290599dc49b147ab7de68d0befb3d0778912a719c2e99f17a75662aef03db0,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":23,""r"":20}",
     86489,      1023,         0,    1.60,chromobius,908c7b8b1de0633d69cc0c74a1e71c27f9bcfbf33b20d79a8d121b16b3acb39e,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":23,""r"":20}",
     79740,      1931,         0,    3.20,chromobius,cd290599dc49b147ab7de68d0befb3d0778912a719c2e99f17a75662aef03db0*908c7b8b1de0633d69cc0c74a1e71c27f9bcfbf33b20d79a8d121b16b3acb39e,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":23,""r"":20}",
     40295,      1003,         0,    1.36,chromobius,e88b3d80fd9b7782f576bcbfde923642923c87cbd37d645a6ea81b3853cde112,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":23,""r"":20}",
     39539,      1021,         0,    1.19,chromobius,6850edc67fd4913b80008eab17244c03a5d925fdada129a2a861ff29e92a9c6e,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":23,""r"":20}",
     39539,      1980,         0,    2.55,chromobius,6850edc67fd4913b80008eab17244c03a5d925fdada129a2a861ff29e92a9c6e*e88b3d80fd9b7782f576bcbfde923642923c87cbd37d645a6ea81b3853cde112,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":23,""r"":20}",
     11880,      1061,         0,   0.859,chromobius,9959dfefdf9ac06118ed9d473d04e68d2535892ffe9cf806a8ce1ac96a1d3d79,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":23,""r"":20}",
     11705,      1052,         0,   0.737,chromobius,8d6cf338539da6e269d390cd45fa213a4ed7e1a9444d522313f76f42b9b7cdcb,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":23,""r"":20}",
     11705,      2003,         0,    1.60,chromobius,8d6cf338539da6e269d390cd45fa213a4ed7e1a9444d522313f76f42b9b7cdcb*9959dfefdf9ac06118ed9d473d04e68d2535892ffe9cf806a8ce1ac96a1d3d79,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":23,""r"":20}",
      5730,      1002,         0,   0.876,chromobius,2c98713fc8824c3b9ea627047fd8110aa3b4bc01a3b9b8aedf1cb18b63a6d4b3,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":23,""r"":20}",
      6370,      1045,         0,   0.700,chromobius,d44deffad33ee2a3fdf53a5b0ff6e51230feb5e29fa3b44519042d8c9beffa75,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":23,""r"":20}",
      5730,      1778,         0,    1.58,chromobius,2c98713fc8824c3b9ea627047fd8110aa3b4bc01a3b9b8aedf1cb18b63a6d4b3*d44deffad33ee2a3fdf53a5b0ff6e51230feb5e29fa3b44519042d8c9beffa75,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":23,""r"":20}",
      3320,      1046,         0,   0.643,chromobius,c7b1dc694b0d3f4a770b7394da69619138f1badf5ab936a61f6ccc7649fa185c,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":23,""r"":20}",
      3066,      1013,         0,   0.519,chromobius,4f6517cf99c0859288031a1fab3652de0f4eb81dfdfa36628cb6d3b7f4da606f,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":23,""r"":20}",
      3066,      1660,         0,    1.16,chromobius,4f6517cf99c0859288031a1fab3652de0f4eb81dfdfa36628cb6d3b7f4da606f*c7b1dc694b0d3f4a770b7394da69619138f1badf5ab936a61f6ccc7649fa185c,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":23,""r"":20}",
      2719,      1026,         0,   0.638,chromobius,359ed3ae084a1a9c0a5709b98e4d4a1980418c666067a5ed49d57b020b2b5de2,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":23,""r"":20}",
      2691,      1027,         0,   0.456,chromobius,d328073250400d6039e1c7f5515440471dfd7462c15277a8d8505dbbf30166bf,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":23,""r"":20}",
      2691,      1655,         0,    1.09,chromobius,d328073250400d6039e1c7f5515440471dfd7462c15277a8d8505dbbf30166bf*359ed3ae084a1a9c0a5709b98e4d4a1980418c666067a5ed49d57b020b2b5de2,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":23,""r"":20}",
      2480,      1028,         0,   0.488,chromobius,6fa52661d55b9e4904c29355acd4d7ec68c16f6d48f3b1f5687ed1e6acc44a8d,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":23,""r"":20}",
      2490,      1034,         0,   0.503,chromobius,85da861bec2aeedd15e1c0c80fb387453da97c5c39f842d9d1bc140a99a44889,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":23,""r"":20}",
      2480,      1631,         0,   0.991,chromobius,6fa52661d55b9e4904c29355acd4d7ec68c16f6d48f3b1f5687ed1e6acc44a8d*85da861bec2aeedd15e1c0c80fb387453da97c5c39f842d9d1bc140a99a44889,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":23,""r"":20}",
      2147,      1003,         0,   0.611,chromobius,5e6d75761dc17229f60b7bd5c31288cede1171268a0cbf08cd8b353765461eb6,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":23,""r"":20}",
      2093,      1003,         0,   0.533,chromobius,2335e0d7866e69bd39621acf939262e48fc31a06ed394f842769bd44385266db,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":23,""r"":20}",
      2093,      1512,         0,    1.14,chromobius,2335e0d7866e69bd39621acf939262e48fc31a06ed394f842769bd44385266db*5e6d75761dc17229f60b7bd5c31288cede1171268a0cbf08cd8b353765461eb6,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":23,""r"":20}",
      2222,      1067,         0,   0.638,chromobius,8647ed48a818af4c2d5e63bac9d0dc67069ad40fb8c5573d22ab203801109d48,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":23,""r"":20}",
      2095,      1003,         0,   0.628,chromobius,1878110a843d7b818608581b4fa452521835bd2895105bb09c0bd740e46b5fd4,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":23,""r"":20}",
      2095,      1527,         0,    1.27,chromobius,1878110a843d7b818608581b4fa452521835bd2895105bb09c0bd740e46b5fd4*8647ed48a818af4c2d5e63bac9d0dc67069ad40fb8c5573d22ab203801109d48,"{""c"":""midout_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":23,""r"":20}",
   8241626,      1065,         0,    89.8,chromobius,fd24ac42f8bee7055b5fad9bc342875494f30e80a31cead70e7a64c0abe8a386,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":43,""r"":28}",
   7453742,      1005,         0,    72.5,chromobius,6fcc1445ed71bc6f4617638017089992bea5519d0eb8c5223b06a0b4b9d6b2d4,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":43,""r"":28}",
   7453742,      1968,         0,   162.3,chromobius,6fcc1445ed71bc6f4617638017089992bea5519d0eb8c5223b06a0b4b9d6b2d4*fd24ac42f8bee7055b5fad9bc342875494f30e80a31cead70e7a64c0abe8a386,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":43,""r"":28}",
   1962098,      1106,         0,    32.9,chromobius,4c6419912d8b28adc7682dc160a598d77f9851f6b2598448739f7978277b0f61,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":43,""r"":28}",
   1900425,      1061,         0,    30.7,chromobius,a046dec633c85227a90558c95b189632057d9c32bfe97af5dd63e4da3a7dfebc,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":43,""r"":28}",
   1900425,      2132,         0,    63.6,chromobius,a046dec633c85227a90558c95b189632057d9c32bfe97af5dd63e4da3a7dfebc*4c6419912d8b28adc7682dc160a598d77f9851f6b2598448739f7978277b0f61,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":43,""r"":28}",
    781943,      1000,         0,    19.5,chromobius,5b25f9723c1cade7bd157c9f3c8e1f5bb630aeecf408bca2449a6d810619775e,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":43,""r"":28}",
    885412,      1136,         0,    19.6,chromobius,de2363a10d1c4560731b4b8e0ea1ea7bdf1ad15e58a072fee85220acb7342d4a,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":43,""r"":28}",
    781943,      2002,         0,    39.1,chromobius,5b25f9723c1cade7bd157c9f3c8e1f5bb630aeecf408bca2449a6d810619775e*de2363a10d1c4560731b4b8e0ea1ea7bdf1ad15e58a072fee85220acb7342d4a,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":43,""r"":28}",
    256932,      1003,         0,    11.2,chromobius,b82d70742dcd813405d25a5fe00d833c72c7af03f5a5279564eb0cf92c8652f1,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":43,""r"":28}",
    272378,      1046,         0,    10.5,chromobius,9d54e876a5b352e5889c82694d94c6c16bf4698ec921571ea174597e0da6208a,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":43,""r"":28}",
    256932,      1986,         0,    21.7,chromobius,b82d70742dcd813405d25a5fe00d833c72c7af03f5a5279564eb0cf92c8652f1*9d54e876a5b352e5889c82694d94c6c16bf4698ec921571ea174597e0da6208a,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":43,""r"":28}",
    128485,      1007,         0,    8.23,chromobius,bf3de27545df21f22ff51f031ac05358a583f9c03f9ff9a968b4b06251beab18,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":43,""r"":28}",
    128531,      1002,         0,    7.81,chromobius,7a01c78a73f313fb4e82b059c94c08707b86f3d25b3c9f5d6218e855704db617,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":43,""r"":28}",
    128485,      2001,         0,    16.0,chromobius,bf3de27545df21f22ff51f031ac05358a583f9c03f9ff9a968b4b06251beab18*7a01c78a73f313fb4e82b059c94c08707b86f3d25b3c9f5d6218e855704db617,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":43,""r"":28}",
     60919,      1001,         0,    5.68,chromobius,648205c904ec814cf26bb8c196cb4a7227bc081fce4263ab2e297bff5731e0de,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":43,""r"":28}",
     63910,      1046,         0,    5.75,chromobius,726fa2993b808b9cf22a216fe0e2c4110670d6962fd899db58bd3872bcd482df,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":43,""r"":28}",
     60919,      1982,         0,    11.4,chromobius,648205c904ec814cf26bb8c196cb4a7227bc081fce4263ab2e297bff5731e0de*726fa2993b808b9cf22a216fe0e2c4110670d6962fd899db58bd3872bcd482df,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":43,""r"":28}",
     13763,      1007,         0,    3.41,chromobius,9acfca7b3487f8af8b1f5c93c74fe224ce4ec2dc073a335cddc034b09810027e,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":43,""r"":28}",
     13297,      1003,         0,    3.19,chromobius,cf799aebbb44d078812d844f3c01cf14cf2645f1807aa5ab9145cdd516f51ef6,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":43,""r"":28}",
     13297,      1903,         0,    6.60,chromobius,cf799aebbb44d078812d844f3c01cf14cf2645f1807aa5ab9145cdd516f51ef6*9acfca7b3487f8af8b1f5c93c74fe224ce4ec2dc073a335cddc034b09810027e,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":43,""r"":28}",
      5924,      1023,         0,    2.68,chromobius,eb2567747028bef0e920db2b549ac9527dae7a28b474e25237b47d0688763047,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":43,""r"":28}",
      5937,      1007,         0,    2.03,chromobius,093d2086d7d8e4f9bad675da4c0c7cf7fc420a9f25cf8d576d3e7d6a44a797c8,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":43,""r"":28}",
      5924,      1854,         0,    4.71,chromobius,eb2567747028bef0e920db2b549ac9527dae7a28b474e25237b47d0688763047*093d2086d7d8e4f9bad675da4c0c7cf7fc420a9f25cf8d576d3e7d6a44a797c8,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":43,""r"":28}",
      2742,      1011,         0,    2.29,chromobius,e9422e4ddafd68d42bd9c1691bd04ac345148e39cd3ac52fcfa5544c929281f7,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":43,""r"":28}",
      2860,      1008,         0,    1.80,chromobius,b903cdffde92c0b9de53cbf72e420fdfa410cd2b19ea0708a421b4a7f12d6230,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":43,""r"":28}",
      2742,      1621,         0,    4.09,chromobius,e9422e4ddafd68d42bd9c1691bd04ac345148e39cd3ac52fcfa5544c929281f7*b903cdffde92c0b9de53cbf72e420fdfa410cd2b19ea0708a421b4a7f12d6230,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":43,""r"":28}",
      2411,      1009,         0,    2.08,chromobius,6745e0c1f44d4b7a4d0d19aacd07d2f861629086397bd84e38364a5aa4e26c45,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":43,""r"":28}",
      2543,      1055,         0,    1.72,chromobius,4124a85625d303c95b625279bbe620aef0ef19b51f26693a602dbd3a632ef8c6,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":43,""r"":28}",
      2411,      1591,         0,    3.80,chromobius,6745e0c1f44d4b7a4d0d19aacd07d2f861629086397bd84e38364a5aa4e26c45*4124a85625d303c95b625279bbe620aef0ef19b51f26693a602dbd3a632ef8c6,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":43,""r"":28}",
      2163,      1003,         0,    2.29,chromobius,00ec1b9d9ef66426fce2cf0ae1623827c00cdc126c76ca20c77a3018bb0915a8,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":43,""r"":28}",
      2135,      1003,         0,    1.85,chromobius,89d0051da1112b9069c48d40eff00e5500c47c5b82b805cd2b368b2c25fe5f1b,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":43,""r"":28}",
      2135,      1528,         0,    4.14,chromobius,89d0051da1112b9069c48d40eff00e5500c47c5b82b805cd2b368b2c25fe5f1b*00ec1b9d9ef66426fce2cf0ae1623827c00cdc126c76ca20c77a3018bb0915a8,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":43,""r"":28}",
      2061,      1017,         0,    2.04,chromobius,ab1000960fd3c871c7f747bef4846e8404ab45b55427820b29e3424e7e33e280,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":43,""r"":28}",
      2150,      1023,         0,    2.32,chromobius,0e75071a2ef118d245a2ba9796571d044ac4b4e0e40a0c76cf52a1130d5498f0,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":43,""r"":28}",
      2061,      1514,         0,    4.36,chromobius,ab1000960fd3c871c7f747bef4846e8404ab45b55427820b29e3424e7e33e280*0e75071a2ef118d245a2ba9796571d044ac4b4e0e40a0c76cf52a1130d5498f0,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":43,""r"":28}",
      2128,      1060,         0,    2.51,chromobius,72c6d08ad07f310e87984d66317d97bc697a68f88b1d981d7c13febbe03e01e6,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":43,""r"":28}",
      2036,      1019,         0,    2.46,chromobius,3dc224b2ea79a39a3f0db648544cd9c976b01ed0b144daf3a3a2ce9ab96d5ee8,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":43,""r"":28}",
      2036,      1526,         0,    4.97,chromobius,3dc224b2ea79a39a3f0db648544cd9c976b01ed0b144daf3a3a2ce9ab96d5ee8*72c6d08ad07f310e87984d66317d97bc697a68f88b1d981d7c13febbe03e01e6,"{""c"":""midout_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":43,""r"":28}",
 100000000,       550,         0,  2403.8,chromobius,bbf98c90695da3335dfe603c15558da2865c7506a6d7dec669c6a079676300d8,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":69,""r"":36}",
 100000000,       521,         0,  2336.0,chromobius,1e16179d44e84f6644d62ed1e28aa345b0170773c68def4956b4317b4c1f3f2a,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":69,""r"":36}",
 100000000,      1071,         0,  4739.8,chromobius,bbf98c90695da3335dfe603c15558da2865c7506a6d7dec669c6a079676300d8*1e16179d44e84f6644d62ed1e28aa345b0170773c68def4956b4317b4c1f3f2a,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":69,""r"":36}",
  24940366,      1082,         0,  1008.5,chromobius,cff4285a8269f8561b8c28937789cf9401c06b00203d3090e05fab44da261538,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":69,""r"":36}",
  23863356,      1023,         0,   930.4,chromobius,81598eb134b09bd0635e120bfb4cbcaf28713261f9b45d79c68dbe09e5a7b4ca,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":69,""r"":36}",
  23863356,      2058,         0,  1938.9,chromobius,81598eb134b09bd0635e120bfb4cbcaf28713261f9b45d79c68dbe09e5a7b4ca*cff4285a8269f8561b8c28937789cf9401c06b00203d3090e05fab44da261538,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":69,""r"":36}",
   7381070,      1079,         0,   414.7,chromobius,832708356fb4153d02e7549bfe0b146ccdcb75eb8679373a55db38d31772fa56,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":69,""r"":36}",
   7159030,      1006,         0,   371.6,chromobius,571a22a65a65c2c9c42787f4aa695071d8c744da166563f16112e53de64417b6,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":69,""r"":36}",
   7159030,      2052,         0,   786.3,chromobius,571a22a65a65c2c9c42787f4aa695071d8c744da166563f16112e53de64417b6*832708356fb4153d02e7549bfe0b146ccdcb75eb8679373a55db38d31772fa56,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":69,""r"":36}",
   1642833,      1110,         0,   164.4,chromobius,d1a16f3772500b17092867a333019bd203af3309c8dcd69816f2a26e057a23a3,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":69,""r"":36}",
   1444696,      1000,         0,   120.9,chromobius,998d59d45a3aa1f1108fbbdb0f350e34e7357f66044f6db6361452c53493f394,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":69,""r"":36}",
   1444696,      1975,         0,   285.3,chromobius,998d59d45a3aa1f1108fbbdb0f350e34e7357f66044f6db6361452c53493f394*d1a16f3772500b17092867a333019bd203af3309c8dcd69816f2a26e057a23a3,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":69,""r"":36}",
    553992,      1051,         0,    73.2,chromobius,ec2fb7c07a65e87c27018622cb3beb3261ad77bcd178411acc09d0f3b304d483,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":69,""r"":36}",
    554037,      1007,         0,    70.3,chromobius,94f2b410a7377fbea18180e40ff90354d2a2321e48b3681848e8e0ed715d573e,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":69,""r"":36}",
    553992,      2056,         0,   143.5,chromobius,ec2fb7c07a65e87c27018622cb3beb3261ad77bcd178411acc09d0f3b304d483*94f2b410a7377fbea18180e40ff90354d2a2321e48b3681848e8e0ed715d573e,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":69,""r"":36}",
    172968,      1038,         0,    35.3,chromobius,ebf69f72191412c7503e6a9151f6c4c74264d8ae813afc4e37f674c3549063fc,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":69,""r"":36}",
    170496,      1021,         0,    32.2,chromobius,ad2a0d50f03a3eaa7b58d04a8dce438bd8b63b804b158b13434be2bbb1fc8e25,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":69,""r"":36}",
    170496,      2038,         0,    67.5,chromobius,ad2a0d50f03a3eaa7b58d04a8dce438bd8b63b804b158b13434be2bbb1fc8e25*ebf69f72191412c7503e6a9151f6c4c74264d8ae813afc4e37f674c3549063fc,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":69,""r"":36}",
     22951,      1042,         0,    13.4,chromobius,eab45abe94841c28571cbc7d38185c9030d125a68a9106880720b439d4478f40,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":69,""r"":36}",
     23268,      1059,         0,    10.0,chromobius,536f02600480e97b48d1633236d3bd8b031baecb387b4f62f6b61d4e7892595a,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":69,""r"":36}",
     22951,      2039,         0,    23.4,chromobius,eab45abe94841c28571cbc7d38185c9030d125a68a9106880720b439d4478f40*536f02600480e97b48d1633236d3bd8b031baecb387b4f62f6b61d4e7892595a,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":69,""r"":36}",
      7538,      1036,         0,    7.55,chromobius,2294fe18333a4a23184930922d048d93d704257b07be917145032399ca7660b8,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":69,""r"":36}",
      7384,      1004,         0,    7.77,chromobius,984049ff45a88deb6f7eae76ae148fbd7745127483de0b457f3e10380eb16725,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":69,""r"":36}",
      7384,      1881,         0,    15.3,chromobius,984049ff45a88deb6f7eae76ae148fbd7745127483de0b457f3e10380eb16725*2294fe18333a4a23184930922d048d93d704257b07be917145032399ca7660b8,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":69,""r"":36}",
      2620,      1009,         0,    4.73,chromobius,8b9cf9938c9150d19d380ffaf8ba11ac342e1074a4b3655251652a7c7d120b34,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":69,""r"":36}",
      2705,      1004,         0,    4.34,chromobius,519f5ff738cbd6e95e1167423039c663226cd0646cd3039804324f7e790222e5,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":69,""r"":36}",
      2620,      1607,         0,    9.07,chromobius,8b9cf9938c9150d19d380ffaf8ba11ac342e1074a4b3655251652a7c7d120b34*519f5ff738cbd6e95e1167423039c663226cd0646cd3039804324f7e790222e5,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":69,""r"":36}",
      2230,      1002,         0,    5.57,chromobius,0ef29c8ba29ee44e888d931b389e4ff8172c4ec98590d10c36383c792db7d18d,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":69,""r"":36}",
      2324,      1029,         0,    4.29,chromobius,f29c0d2a490973d36d88447b68e24369e8d32f4ff3aaf561ec80054517a31d15,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":69,""r"":36}",
      2230,      1546,         0,    9.86,chromobius,0ef29c8ba29ee44e888d931b389e4ff8172c4ec98590d10c36383c792db7d18d*f29c0d2a490973d36d88447b68e24369e8d32f4ff3aaf561ec80054517a31d15,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":69,""r"":36}",
      2104,      1010,         0,    5.95,chromobius,6d196bf7d99847b624e1b0764811327a695ac5bf83be72b5e6b16f3972b540f6,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":69,""r"":36}",
      2100,      1036,         0,    3.91,chromobius,ba499811af13ffbff91925c9ceb87ba0a828141dc9e0c90d91a4bb27e38f9a6e,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":69,""r"":36}",
      2100,      1547,         0,    9.86,chromobius,ba499811af13ffbff91925c9ceb87ba0a828141dc9e0c90d91a4bb27e38f9a6e*6d196bf7d99847b624e1b0764811327a695ac5bf83be72b5e6b16f3972b540f6,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":69,""r"":36}",
      2141,      1050,         0,    6.94,chromobius,87d057d7a1ec5f4df047c18cee480ec887895b7d6b762393b9e6e2bea3dc9c66,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":69,""r"":36}",
      2099,      1028,         0,    4.72,chromobius,dd052a01a9c542b7d99ba0fa55e05400279f5e72c317fb0cd42ab775d2356913,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":69,""r"":36}",
      2099,      1553,         0,    11.7,chromobius,dd052a01a9c542b7d99ba0fa55e05400279f5e72c317fb0cd42ab775d2356913*87d057d7a1ec5f4df047c18cee480ec887895b7d6b762393b9e6e2bea3dc9c66,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":69,""r"":36}",
      2015,      1003,         0,    7.08,chromobius,d6f2a42c008a3177d61dbf61a9406220fa7c1b02bdb50f8da36d5525a0c4d7b3,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":69,""r"":36}",
      2000,      1059,         0,    5.54,chromobius,eb2d184f273940c20d3d087392d73f092c4cd53ac44ea88a902d72487e116c6c,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":69,""r"":36}",
      2000,      1527,         0,    12.6,chromobius,eb2d184f273940c20d3d087392d73f092c4cd53ac44ea88a902d72487e116c6c*d6f2a42c008a3177d61dbf61a9406220fa7c1b02bdb50f8da36d5525a0c4d7b3,"{""c"":""midout_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":69,""r"":36}",
 100000000,        88,         0,  4607.5,chromobius,12bc040914eb53018cadd462657c30700c527a7dc6e3794c821d2d5253755cf0,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":101,""r"":44}",
 100000000,       119,         0,  4693.5,chromobius,36b644790d6be3a8dd8e767eb96ee025fe8b181afbdc473c5f3544837c0336d6,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":101,""r"":44}",
 100000000,       207,         0,  9301.0,chromobius,12bc040914eb53018cadd462657c30700c527a7dc6e3794c821d2d5253755cf0*36b644790d6be3a8dd8e767eb96ee025fe8b181afbdc473c5f3544837c0336d6,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":101,""r"":44}",
 100000000,       881,         0,  7743.7,chromobius,b6ec735825d9024f00a355bca449c93e508b6ee178f08fe0b12900fbd4f92293,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":101,""r"":44}",
 100000000,       908,         0,  7949.6,chromobius,d10eac5ef4d914ca8c233a985aa16df4afd8aeae6bbb50d1416ac9042c239731,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":101,""r"":44}",
 100000000,      1789,         0, 15693.3,chromobius,b6ec735825d9024f00a355bca449c93e508b6ee178f08fe0b12900fbd4f92293*d10eac5ef4d914ca8c233a985aa16df4afd8aeae6bbb50d1416ac9042c239731,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":101,""r"":44}",
  29929457,      1009,         0,  3336.6,chromobius,d0347ce5c9c430f969387bbb5560a97f8efea5b81bb3db6ffa22c321f3fee099,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":101,""r"":44}",
  31106755,      1027,         0,  3484.1,chromobius,ab8b6c5731519fc146e8c715cf59028db954dca568f67ead1e411adb6175908b,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":101,""r"":44}",
  29929457,      1997,         0,  6820.7,chromobius,d0347ce5c9c430f969387bbb5560a97f8efea5b81bb3db6ffa22c321f3fee099*ab8b6c5731519fc146e8c715cf59028db954dca568f67ead1e411adb6175908b,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":101,""r"":44}",
   5379538,      1010,         0,  1096.7,chromobius,fdd4a386ff5b731e4c48b9525ce95e37bb53fd8297ad82ec2f29f7c835d94a0c,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":101,""r"":44}",
   5179230,      1006,         0,   928.5,chromobius,4a3e55f1fe85ce18b75ef1be5934d5f0cac0494929aa8059eed5810a54b365af,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":101,""r"":44}",
   5179230,      1978,         0,  2025.2,chromobius,4a3e55f1fe85ce18b75ef1be5934d5f0cac0494929aa8059eed5810a54b365af*fdd4a386ff5b731e4c48b9525ce95e37bb53fd8297ad82ec2f29f7c835d94a0c,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":101,""r"":44}",
   1669739,      1016,         0,   428.7,chromobius,1ec8ca10f186c49889e2ced35f42a129221df98c808a3b4cbd45dbe369b15547,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":101,""r"":44}",
   1659890,      1002,         0,   423.0,chromobius,42064af0eced562a5d9ed93675d4b604a0d7db6c8c1d79ad787717a3447ff0a8,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":101,""r"":44}",
   1659890,      2011,         0,   851.7,chromobius,42064af0eced562a5d9ed93675d4b604a0d7db6c8c1d79ad787717a3447ff0a8*1ec8ca10f186c49889e2ced35f42a129221df98c808a3b4cbd45dbe369b15547,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":101,""r"":44}",
    451602,      1002,         0,   198.1,chromobius,1ba5216e8f89b8f54853a30d741c1bbb4ddba70e6025fae47c5820ce1b4d8af6,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":101,""r"":44}",
    459136,      1006,         0,   172.2,chromobius,ebcb27e4ecd2ac20dee1a8a7705a6367855de8db2dcdb558283c16b4cc2cc585,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":101,""r"":44}",
    451602,      1989,         0,   370.3,chromobius,1ba5216e8f89b8f54853a30d741c1bbb4ddba70e6025fae47c5820ce1b4d8af6*ebcb27e4ecd2ac20dee1a8a7705a6367855de8db2dcdb558283c16b4cc2cc585,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":101,""r"":44}",
     37175,      1012,         0,    39.7,chromobius,ef2dadee0ba4c48b27221b98a347f07f2a572ca1815485afa92e98858a46923d,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":101,""r"":44}",
     37919,      1061,         0,    36.1,chromobius,e52ddd722302518c00683a7db04ff39ce689459d33fbf88376460a9ab9b0f4ea,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":101,""r"":44}",
     37175,      2024,         0,    75.8,chromobius,ef2dadee0ba4c48b27221b98a347f07f2a572ca1815485afa92e98858a46923d*e52ddd722302518c00683a7db04ff39ce689459d33fbf88376460a9ab9b0f4ea,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":101,""r"":44}",
      9184,      1005,         0,    21.0,chromobius,a3781ca09f34535e9235f79b4c31d03b09ce86cf1535614481374146810d0ccb,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":101,""r"":44}",
      9749,      1107,         0,    16.6,chromobius,58707a48ea5f0044b7fc1e5d0c5f6e95d205fd8d0818245825a152de6c58a94b,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":101,""r"":44}",
      9184,      1934,         0,    37.6,chromobius,a3781ca09f34535e9235f79b4c31d03b09ce86cf1535614481374146810d0ccb*58707a48ea5f0044b7fc1e5d0c5f6e95d205fd8d0818245825a152de6c58a94b,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":101,""r"":44}",
      2731,      1031,         0,    13.1,chromobius,4d3f1ec21ec40b790b036fe1b6bc02f088bdddced4798dd0922de60ce1b46111,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":101,""r"":44}",
      2730,      1030,         0,    8.96,chromobius,04cbe46ba6b8e031d718ede7223df56c8eca44001d5e698fdd19907435322b1b,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":101,""r"":44}",
      2730,      1672,         0,    22.1,chromobius,04cbe46ba6b8e031d718ede7223df56c8eca44001d5e698fdd19907435322b1b*4d3f1ec21ec40b790b036fe1b6bc02f088bdddced4798dd0922de60ce1b46111,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":101,""r"":44}",
      2168,      1016,         0,    10.6,chromobius,599dbd3df7f50b2f5ea9548fc9aea6c1b65292f6b84cbd0d765520464d2ed977,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":101,""r"":44}",
      2191,      1028,         0,    9.40,chromobius,8c44fdc0851edcc42f2879b1106e32bbc783eb5d5c4e82182f094d44f6739162,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":101,""r"":44}",
      2168,      1557,         0,    20.0,chromobius,599dbd3df7f50b2f5ea9548fc9aea6c1b65292f6b84cbd0d765520464d2ed977*8c44fdc0851edcc42f2879b1106e32bbc783eb5d5c4e82182f094d44f6739162,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":101,""r"":44}",
      2018,      1003,         0,    11.4,chromobius,3cd1cf70bf549ebcc63b7bd4071d780b7dd09bb1e9d43ed95ef173efaec65255,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":101,""r"":44}",
      2033,      1003,         0,    10.9,chromobius,d95a1131c0284f88092ef645aa5d4076ba96ed72fab36b77cb3152e18b62fe53,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":101,""r"":44}",
      2018,      1504,         0,    22.3,chromobius,3cd1cf70bf549ebcc63b7bd4071d780b7dd09bb1e9d43ed95ef173efaec65255*d95a1131c0284f88092ef645aa5d4076ba96ed72fab36b77cb3152e18b62fe53,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":101,""r"":44}",
      2016,      1004,         0,    12.2,chromobius,01d7b59f7e77172fd38b89758f2f3a07d4447d5cf5854bba469c67996a622a79,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":101,""r"":44}",
      2056,      1009,         0,    11.9,chromobius,3ebb9c0eb724371fb8a379925f7ab85ee91dbde8265f90673fa11a3a83a2c5a3,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":101,""r"":44}",
      2016,      1501,         0,    24.1,chromobius,01d7b59f7e77172fd38b89758f2f3a07d4447d5cf5854bba469c67996a622a79*3ebb9c0eb724371fb8a379925f7ab85ee91dbde8265f90673fa11a3a83a2c5a3,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":101,""r"":44}",
      2064,      1027,         0,    18.5,chromobius,59e368c03ba6213e19fa7a396263dc8f0720729e6c9ea4775b0aedd88e7914c4,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":101,""r"":44}",
      2072,      1015,         0,    14.3,chromobius,0ab6b34b3a6846a7bc42c2f439636e5b9e1b09e429a0b9abd9c9d3aff135dd93,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":101,""r"":44}",
      2064,      1535,         0,    32.8,chromobius,59e368c03ba6213e19fa7a396263dc8f0720729e6c9ea4775b0aedd88e7914c4*0ab6b34b3a6846a7bc42c2f439636e5b9e1b09e429a0b9abd9c9d3aff135dd93,"{""c"":""midout_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":101,""r"":44}",
 100000000,         6,         0,  8303.5,chromobius,11fa4a8537525a6da132baf377d10c9fd1ecbfbae91b504e8607b1656f71826b,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":139,""r"":52}",
 100000000,         1,         0,  8502.6,chromobius,c71e5cee0af61de4c37c0ef0a6ca8ef9bf95f1149777300c7f10e5b4778587fb,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":139,""r"":52}",
 100000000,         7,         0, 16806.1,chromobius,11fa4a8537525a6da132baf377d10c9fd1ecbfbae91b504e8607b1656f71826b*c71e5cee0af61de4c37c0ef0a6ca8ef9bf95f1149777300c7f10e5b4778587fb,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":139,""r"":52}",
 100000000,        80,         0, 14694.5,chromobius,e951d5ab6226cb25c903beca8c50797d7c960ec135ab807c6a420003516b4627,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":139,""r"":52}",
 100000000,        90,         0, 14715.0,chromobius,8df23a1ea7715bf2eb92557fe887529a00f35e0cde526cc0a5fed9c8ca2ec446,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":139,""r"":52}",
 100000000,       170,         0, 29409.5,chromobius,e951d5ab6226cb25c903beca8c50797d7c960ec135ab807c6a420003516b4627*8df23a1ea7715bf2eb92557fe887529a00f35e0cde526cc0a5fed9c8ca2ec446,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":139,""r"":52}",
 100000000,       458,         0, 21259.8,chromobius,b6364c6db7e6fe53373bd57c0c5e33dacd79208a409bcc4026ac179b5d6daafd,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":139,""r"":52}",
 100000000,       447,         0, 21017.9,chromobius,5868471e5431445e739606bcac17e2094204e1c83421bcb4ee791251290eee0a,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":139,""r"":52}",
 100000000,       905,         0, 42277.7,chromobius,b6364c6db7e6fe53373bd57c0c5e33dacd79208a409bcc4026ac179b5d6daafd*5868471e5431445e739606bcac17e2094204e1c83421bcb4ee791251290eee0a,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":139,""r"":52}",
  24574786,      1024,         0,  8666.7,chromobius,b265bdbc5d8c55cf1c4278e8630d8d49525ad35967f71038fba9a2eaa7d4e2ff,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":139,""r"":52}",
  26491594,      1068,         0,  9292.3,chromobius,4560e7c7629ae1fb8872c64ba12c27aba9c5aa03d57cbf00865b8afd0d198f1e,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":139,""r"":52}",
  24574786,      2015,         0, 17959.0,chromobius,b265bdbc5d8c55cf1c4278e8630d8d49525ad35967f71038fba9a2eaa7d4e2ff*4560e7c7629ae1fb8872c64ba12c27aba9c5aa03d57cbf00865b8afd0d198f1e,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":139,""r"":52}",
   6013934,      1015,         0,  2951.9,chromobius,dca188490108986568e3c8c82348c043bef5fda9f2827c9f4e3cdda21b3efc7b,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":139,""r"":52}",
   5814578,      1003,         0,  2870.2,chromobius,e56f4b4e9588ed64dd9b587094ddb31942ad0b1d53c5f903a465dd5ef4a944e7,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":139,""r"":52}",
   5814578,      1984,         0,  5822.1,chromobius,e56f4b4e9588ed64dd9b587094ddb31942ad0b1d53c5f903a465dd5ef4a944e7*dca188490108986568e3c8c82348c043bef5fda9f2827c9f4e3cdda21b3efc7b,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":139,""r"":52}",
   1261889,      1003,         0,   979.6,chromobius,b0c43b360ff89f67458784e63908430a932f1ea716f4a9f82c1bad3f5e314525,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":139,""r"":52}",
   1265099,      1006,         0,   915.0,chromobius,419d81247cd8c0fa2da8762d2e82b8acd51963dec4b231a78c5b55cec8060913,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":139,""r"":52}",
   1261889,      2006,         0,  1894.6,chromobius,b0c43b360ff89f67458784e63908430a932f1ea716f4a9f82c1bad3f5e314525*419d81247cd8c0fa2da8762d2e82b8acd51963dec4b231a78c5b55cec8060913,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":139,""r"":52}",
     64006,      1012,         0,   113.7,chromobius,fcf3313594355c9bb31cf6830830bb4fe31c889f43e608a9e0a76835ab6d70d7,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":139,""r"":52}",
     64481,      1087,         0,   103.2,chromobius,3b7a395fef8f5e479b4f01cf116340e7a1472f784c9949db17d23f419055cb8d,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":139,""r"":52}",
     64006,      2074,         0,   216.9,chromobius,fcf3313594355c9bb31cf6830830bb4fe31c889f43e608a9e0a76835ab6d70d7*3b7a395fef8f5e479b4f01cf116340e7a1472f784c9949db17d23f419055cb8d,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":139,""r"":52}",
     11429,      1022,         0,    34.3,chromobius,e25addba3fb3092f5b48c0443d2f801bd015672a2a560af9ad4a46556a15c5ce,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":139,""r"":52}",
     11888,      1006,         0,    36.4,chromobius,3de7b34325d0f8f5df393b684e08edf86e8031fdd3b13f0e70e8f4794834687e,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":139,""r"":52}",
     11429,      1903,         0,    70.7,chromobius,e25addba3fb3092f5b48c0443d2f801bd015672a2a560af9ad4a46556a15c5ce*3de7b34325d0f8f5df393b684e08edf86e8031fdd3b13f0e70e8f4794834687e,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":139,""r"":52}",
      2816,      1003,         0,    18.6,chromobius,92f7f4116b69e62a9db0c8a076cbd62406ac457668cc3a11b7378f5cda5eedb7,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":139,""r"":52}",
      2618,      1044,         0,    17.3,chromobius,fe81bec1a770a2ebaac7f955f29d9cf6c4ab5c10c82891f6c7373647bd7c404b,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":139,""r"":52}",
      2618,      1605,         0,    35.9,chromobius,fe81bec1a770a2ebaac7f955f29d9cf6c4ab5c10c82891f6c7373647bd7c404b*92f7f4116b69e62a9db0c8a076cbd62406ac457668cc3a11b7378f5cda5eedb7,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":139,""r"":52}",
      2194,      1058,         0,    19.7,chromobius,c2a9a4e19345cf800842bf0049f78e731b2842e204c89d92d5004f11fb9ab536,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":139,""r"":52}",
      2296,      1079,         0,    19.8,chromobius,047b46d596270ba09adb22e96c4af5e922b8527d97d14e8cc280a4739661d19a,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":139,""r"":52}",
      2194,      1592,         0,    39.5,chromobius,c2a9a4e19345cf800842bf0049f78e731b2842e204c89d92d5004f11fb9ab536*047b46d596270ba09adb22e96c4af5e922b8527d97d14e8cc280a4739661d19a,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":139,""r"":52}",
      2054,      1032,         0,    21.6,chromobius,0a6752b0b4a169b2e997f8f14d30a413ae5d0fee818d3365107ad8c80d668bf6,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":139,""r"":52}",
      2208,      1077,         0,    21.8,chromobius,e0d118dd3bdff5492c0fb09c33550056c575d2b984ba11be4732fc0da919828e,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":139,""r"":52}",
      2054,      1531,         0,    43.4,chromobius,0a6752b0b4a169b2e997f8f14d30a413ae5d0fee818d3365107ad8c80d668bf6*e0d118dd3bdff5492c0fb09c33550056c575d2b984ba11be4732fc0da919828e,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":139,""r"":52}",
      1923,      1014,         0,    23.1,chromobius,ba35b4175057a67b3fe82a0d80909bd15700aa44542f14f56402ce85df969b6a,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":139,""r"":52}",
      2016,      1009,         0,    23.3,chromobius,1afa6226f411c0fc796b51f5db1e5011131a86aa50d4b02f82959849acf8b477,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":139,""r"":52}",
      1923,      1469,         0,    46.4,chromobius,ba35b4175057a67b3fe82a0d80909bd15700aa44542f14f56402ce85df969b6a*1afa6226f411c0fc796b51f5db1e5011131a86aa50d4b02f82959849acf8b477,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":139,""r"":52}",
      1939,      1006,         0,    33.1,chromobius,8876a62c36d5ec00f472c9adb6942754666ea9a3e64e57446ab4b1e6be681b83,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":139,""r"":52}",
      2054,      1001,         0,    36.3,chromobius,fc3fe81e7c32721af0ed853be3b632741bf3a99de470d6e1da6af7ffb4f611cc,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":139,""r"":52}",
      1939,      1461,         0,    69.4,chromobius,8876a62c36d5ec00f472c9adb6942754666ea9a3e64e57446ab4b1e6be681b83*fc3fe81e7c32721af0ed853be3b632741bf3a99de470d6e1da6af7ffb4f611cc,"{""c"":""midout_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":139,""r"":52}",
 100000000,         1,         0, 14056.4,chromobius,39556819fc00137e901699d3985b77d46286134e3f35af8e563858b3386db766,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":183,""r"":60}",
 100000000,         1,         0, 13903.4,chromobius,df2bcb2be2b781d8e4a110373648b17c815973f46c7bccd33d0f1a71d3bbca32,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":183,""r"":60}",
 100000000,         2,         0, 27959.8,chromobius,39556819fc00137e901699d3985b77d46286134e3f35af8e563858b3386db766*df2bcb2be2b781d8e4a110373648b17c815973f46c7bccd33d0f1a71d3bbca32,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":183,""r"":60}",
 100000000,        14,         0, 24712.8,chromobius,31a512cef9e54722251a8eb03012a338ed41414c15552ae5e2be675fb35400a5,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":183,""r"":60}",
 100000000,        13,         0, 24255.1,chromobius,7c43faf77d331d47b0a672e07640a6855e076f3521a939c2ca1d383e706b9601,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":183,""r"":60}",
 100000000,        27,         0, 48967.9,chromobius,31a512cef9e54722251a8eb03012a338ed41414c15552ae5e2be675fb35400a5*7c43faf77d331d47b0a672e07640a6855e076f3521a939c2ca1d383e706b9601,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":183,""r"":60}",
 100000000,        67,         0, 35127.1,chromobius,4098252749ac3fd4923d549cb3314252aec1112cb5354580dc3f436f381fd381,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":183,""r"":60}",
 100000000,        91,         0, 34941.2,chromobius,1ec5148c23c8a066fc6bd90c8ae56fbdf476f064cb2d23a84ce637d25395a41c,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":183,""r"":60}",
 100000000,       158,         0, 70068.3,chromobius,4098252749ac3fd4923d549cb3314252aec1112cb5354580dc3f436f381fd381*1ec5148c23c8a066fc6bd90c8ae56fbdf476f064cb2d23a84ce637d25395a41c,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":183,""r"":60}",
 100000000,       844,         0, 57426.8,chromobius,8d96d650475b66d3a12d8ddfd04d31a52db644d85662fd31378834b8c2693132,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":183,""r"":60}",
 100000000,       874,         0, 57273.7,chromobius,d37641f493952b9aaacf8d514e76f881f5973f6ff5802d468a1cbf2267463e74,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":183,""r"":60}",
 100000000,      1718,         0,114700.5,chromobius,8d96d650475b66d3a12d8ddfd04d31a52db644d85662fd31378834b8c2693132*d37641f493952b9aaacf8d514e76f881f5973f6ff5802d468a1cbf2267463e74,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":183,""r"":60}",
  23117529,      1003,         0, 18778.3,chromobius,f50511af55697152f8cb826aa88e6d9d0e73d6b15164d5df6785e92adb478172,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":183,""r"":60}",
  23574688,      1008,         0, 19218.4,chromobius,98cccaa1719a9b6d85fac16484fdcf7a4587fda2839e0ac50de4d2da0c5a3570,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":183,""r"":60}",
  23117529,      1991,         0, 37996.7,chromobius,f50511af55697152f8cb826aa88e6d9d0e73d6b15164d5df6785e92adb478172*98cccaa1719a9b6d85fac16484fdcf7a4587fda2839e0ac50de4d2da0c5a3570,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":183,""r"":60}",
   3632067,      1020,         0,  4422.7,chromobius,615553fb1cc726aaffa4806c65001b9a842390bf4a996f12ecc374267198da5a,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":183,""r"":60}",
   3984997,      1063,         0,  4761.8,chromobius,58c11737a48e068b5f5bfe2bf303562dd966efe466f1ee195531bbc9dfed2c50,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":183,""r"":60}",
   3632067,      1989,         0,  9184.5,chromobius,615553fb1cc726aaffa4806c65001b9a842390bf4a996f12ecc374267198da5a*58c11737a48e068b5f5bfe2bf303562dd966efe466f1ee195531bbc9dfed2c50,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":183,""r"":60}",
    110523,      1023,         0,   291.1,chromobius,70e5d3802594a11364adea78d318e90135b539677db56f9213a56d4e54885f3e,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":183,""r"":60}",
    117238,      1039,         0,   314.6,chromobius,4d2b9359950dcb933959257cd7ba970acc3910f760ac385ff330e62ec2885f52,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":183,""r"":60}",
    110523,      1993,         0,   605.7,chromobius,70e5d3802594a11364adea78d318e90135b539677db56f9213a56d4e54885f3e*4d2b9359950dcb933959257cd7ba970acc3910f760ac385ff330e62ec2885f52,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":183,""r"":60}",
     16182,      1053,         0,    75.6,chromobius,65ec72c03fcfaa971ce0a63dac5b9834f9762ad84a77a0db03e1135e7ead1cbc,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":183,""r"":60}",
     14920,      1005,         0,    75.5,chromobius,bb850c01a65229a3dc37ef41e7c055dbc3829e608ac466fb49d058f5c6985b89,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":183,""r"":60}",
     14920,      1910,         0,   151.1,chromobius,bb850c01a65229a3dc37ef41e7c055dbc3829e608ac466fb49d058f5c6985b89*65ec72c03fcfaa971ce0a63dac5b9834f9762ad84a77a0db03e1135e7ead1cbc,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":183,""r"":60}",
      2598,      1038,         0,    29.4,chromobius,0b58068615ae919c0344fe2e80215c1d64def2b4c68bb872f073b5cd96294182,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":183,""r"":60}",
      2615,      1004,         0,    30.9,chromobius,90748bb150920b4a5bfbd3d8c9e227cda1bd256a1876b509c678c95029799b07,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":183,""r"":60}",
      2598,      1637,         0,    60.3,chromobius,0b58068615ae919c0344fe2e80215c1d64def2b4c68bb872f073b5cd96294182*90748bb150920b4a5bfbd3d8c9e227cda1bd256a1876b509c678c95029799b07,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":183,""r"":60}",
      2108,      1030,         0,    32.5,chromobius,c38e6664ad0398ba09748cb3e51d9040be0b5d916d38619d3aa939610943f003,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":183,""r"":60}",
      2077,      1004,         0,    53.2,chromobius,3a7b8f4c234bd427a4cdb30fda08421db09b0924ae2293e13a85c4ab51a34643,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":183,""r"":60}",
      2077,      1528,         0,    85.7,chromobius,3a7b8f4c234bd427a4cdb30fda08421db09b0924ae2293e13a85c4ab51a34643*c38e6664ad0398ba09748cb3e51d9040be0b5d916d38619d3aa939610943f003,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":183,""r"":60}",
      2114,      1036,         0,    41.1,chromobius,217458492d9501c4c5151188355214c31339b96c8919b165eae93f5b10f4ed97,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":183,""r"":60}",
      2225,      1056,         0,    44.4,chromobius,bcc96e6bf15d7917420df77c5b13cd8c7d6e09cf618eee4e4a5f2877e3b66c8c,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":183,""r"":60}",
      2114,      1548,         0,    85.5,chromobius,217458492d9501c4c5151188355214c31339b96c8919b165eae93f5b10f4ed97*bcc96e6bf15d7917420df77c5b13cd8c7d6e09cf618eee4e4a5f2877e3b66c8c,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":183,""r"":60}",
      2057,      1023,         0,    44.1,chromobius,c56c94d8184b5944e85e62e8f37642aff7a88f89732d8c8e97f6ed8cf773c774,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":183,""r"":60}",
      2008,      1004,         0,    50.4,chromobius,8c77ddf8fc046b147682ab3e9702c6d33e181cbccb42e3ff89f6974a14f4ec5e,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":183,""r"":60}",
      2008,      1503,         0,    94.5,chromobius,8c77ddf8fc046b147682ab3e9702c6d33e181cbccb42e3ff89f6974a14f4ec5e*c56c94d8184b5944e85e62e8f37642aff7a88f89732d8c8e97f6ed8cf773c774,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":183,""r"":60}",
      2044,      1001,         0,    68.0,chromobius,2768359b047c748102e1734f35536abc163572ec01b3c1ab2980428d69e119d4,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":183,""r"":60}",
      1987,      1002,         0,    64.2,chromobius,2074e18793f5aafa004cf694e6ada8118f01f259ffb9ca70945d4329ff0ad938,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":183,""r"":60}",
      1987,      1484,         0,   132.2,chromobius,2074e18793f5aafa004cf694e6ada8118f01f259ffb9ca70945d4329ff0ad938*2768359b047c748102e1734f35536abc163572ec01b3c1ab2980428d69e119d4,"{""c"":""midout_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":183,""r"":60}",
 100000000,         0,         0, 21348.6,chromobius,f1932f66daacfdf0f437d3eaa596f0d54d20c96bd3c5681540ae1db75f24886f,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":233,""r"":68}",
 100000000,         0,         0, 21272.4,chromobius,49f66d7b12a5055bb90d125396da32f8db4320fafa6c94c0bfe9367e14d98506,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":233,""r"":68}",
 100000000,         0,         0, 42621.0,chromobius,f1932f66daacfdf0f437d3eaa596f0d54d20c96bd3c5681540ae1db75f24886f*49f66d7b12a5055bb90d125396da32f8db4320fafa6c94c0bfe9367e14d98506,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":233,""r"":68}",
 100000000,         0,         0, 38095.6,chromobius,909a073d9c06855a675e2ffa33e72d04c633a095c30a36b3b312790af8ecd4a8,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":233,""r"":68}",
 100000000,         0,         0, 37855.6,chromobius,c8935abf8066b3c5990626155aa4d58bd29b678fb1a460914cf96d6e000e6e2d,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":233,""r"":68}",
 100000000,         0,         0, 75951.2,chromobius,909a073d9c06855a675e2ffa33e72d04c633a095c30a36b3b312790af8ecd4a8*c8935abf8066b3c5990626155aa4d58bd29b678fb1a460914cf96d6e000e6e2d,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":233,""r"":68}",
 100000000,        11,         0, 55371.9,chromobius,5698ab310881a3ae78bc702b93aedbce7c62ae22c5f9f61714a87286a051fca3,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":233,""r"":68}",
 100000000,         9,         0, 54949.7,chromobius,9d8fbd9e2542ae95f69df924cdece55442a4b5102768d6826a645daa1bbd5052,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":233,""r"":68}",
 100000000,        20,         0,110321.6,chromobius,5698ab310881a3ae78bc702b93aedbce7c62ae22c5f9f61714a87286a051fca3*9d8fbd9e2542ae95f69df924cdece55442a4b5102768d6826a645daa1bbd5052,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":233,""r"":68}",
 100000000,       180,         0, 90265.3,chromobius,ced803f00600e88155a48a3a5539f16e66029dc36146cb21d4dc571bd2883df4,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":233,""r"":68}",
 100000000,       151,         0, 90198.9,chromobius,8657121ea124e822254de16d73f5ac79a6b2c95cd86741544815c5cafb44c03a,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":233,""r"":68}",
 100000000,       331,         0,180464.2,chromobius,ced803f00600e88155a48a3a5539f16e66029dc36146cb21d4dc571bd2883df4*8657121ea124e822254de16d73f5ac79a6b2c95cd86741544815c5cafb44c03a,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":233,""r"":68}",
  95931055,      1006,         0,121319.4,chromobius,e2af04cb5c2636d6605cc26e36ef1ece7659188d3819e5f8c8528e98ab891cd2,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":233,""r"":68}",
  85023316,      1003,         0,106732.3,chromobius,590e12cfbbb071d53b860967e02a50d8c6fa2ff478d8a4313366eab92365a8d6,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":233,""r"":68}",
  85023316,      1895,         0,228051.7,chromobius,590e12cfbbb071d53b860967e02a50d8c6fa2ff478d8a4313366eab92365a8d6*e2af04cb5c2636d6605cc26e36ef1ece7659188d3819e5f8c8528e98ab891cd2,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":233,""r"":68}",
  11217632,      1037,         0, 21032.3,chromobius,ca21e98a394fb28a987bbc3afe9e88fbf00980d5eb96e17014b1354b9c658747,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":233,""r"":68}",
  11931380,      1021,         0, 21888.7,chromobius,301fa3d415e89fbe6a70b1b57357b43dd0893e350953807c54f46ffb4c35c848,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":233,""r"":68}",
  11217632,      1997,         0, 42921.0,chromobius,ca21e98a394fb28a987bbc3afe9e88fbf00980d5eb96e17014b1354b9c658747*301fa3d415e89fbe6a70b1b57357b43dd0893e350953807c54f46ffb4c35c848,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":233,""r"":68}",
    223055,      1073,         0,   923.1,chromobius,d49064829e951cdaa8d3342119739bfbe268ee585c4984f37371d9ef9bf2c2e4,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":233,""r"":68}",
    234924,      1166,         0,   953.5,chromobius,31ddbf0445e7aa707fa45753afe4761f367ead319827839324b252c217efc94a,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":233,""r"":68}",
    223055,      2175,         0,  1876.6,chromobius,d49064829e951cdaa8d3342119739bfbe268ee585c4984f37371d9ef9bf2c2e4*31ddbf0445e7aa707fa45753afe4761f367ead319827839324b252c217efc94a,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":233,""r"":68}",
     20202,      1016,         0,   178.2,chromobius,a003d3b9689527023865f526ab6f9e538a504b13fbc55cf5d5f5ede0f5689d2e,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":233,""r"":68}",
     22289,      1111,         0,   183.7,chromobius,36b17b581d019ee020a258284668a1fa0576a310d88df350641585756b000d69,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":233,""r"":68}",
     20202,      1972,         0,   361.9,chromobius,a003d3b9689527023865f526ab6f9e538a504b13fbc55cf5d5f5ede0f5689d2e*36b17b581d019ee020a258284668a1fa0576a310d88df350641585756b000d69,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":233,""r"":68}",
      2569,      1014,         0,    56.5,chromobius,da745027cfa33604f9b9cc66a9b59ca11b7435b7561f3747f994b4c3d11c26c8,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":233,""r"":68}",
      2587,      1050,         0,    49.3,chromobius,42cf88c8a26adaded845264c1514f0f8a4482eec9bb642a8286aa4abada5fbf8,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":233,""r"":68}",
      2569,      1645,         0,   105.8,chromobius,da745027cfa33604f9b9cc66a9b59ca11b7435b7561f3747f994b4c3d11c26c8*42cf88c8a26adaded845264c1514f0f8a4482eec9bb642a8286aa4abada5fbf8,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":233,""r"":68}",
      2071,      1003,         0,    66.2,chromobius,04e58068070f6e2fa7e0dc2de471b888fd3ff833e88956f56d02ce1f50ffc4e2,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":233,""r"":68}",
      2075,      1000,         0,    59.5,chromobius,6095a8064503dd0a69fda86b9db7ba5d2cd5dc715e3f355fc14d76a51bcdd3e8,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":233,""r"":68}",
      2071,      1518,         0,   125.7,chromobius,04e58068070f6e2fa7e0dc2de471b888fd3ff833e88956f56d02ce1f50ffc4e2*6095a8064503dd0a69fda86b9db7ba5d2cd5dc715e3f355fc14d76a51bcdd3e8,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":233,""r"":68}",
      2082,      1064,         0,    65.9,chromobius,47c0b93ff9c1133552c945b984465d6cae0db1f8edc149e1f9a7629a74e1f716,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":233,""r"":68}",
      1947,      1003,         0,    72.5,chromobius,45c52b49f246785963bf0bc51703595cbe26f74c0ec8ab55573012ce90608745,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":233,""r"":68}",
      1947,      1485,         0,   138.4,chromobius,45c52b49f246785963bf0bc51703595cbe26f74c0ec8ab55573012ce90608745*47c0b93ff9c1133552c945b984465d6cae0db1f8edc149e1f9a7629a74e1f716,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":233,""r"":68}",
      2119,      1058,         0,    95.2,chromobius,3572192f6be7b89fd3e6b3fe95d121c784383278f797d936de05cf4a0999b586,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":233,""r"":68}",
      2026,      1001,         0,    90.6,chromobius,522a38c7b17326ee9083ee135caf7fa31e0250e8c7433b3d4c94e1b4c7c6237b,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":233,""r"":68}",
      2026,      1513,         0,   185.8,chromobius,522a38c7b17326ee9083ee135caf7fa31e0250e8c7433b3d4c94e1b4c7c6237b*3572192f6be7b89fd3e6b3fe95d121c784383278f797d936de05cf4a0999b586,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":233,""r"":68}",
      2028,      1003,         0,   128.4,chromobius,488ba7fd5d302034d99cf495aa170a647ad15061cc5e831df998c355cbd104b4,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":233,""r"":68}",
      1926,      1000,         0,   124.1,chromobius,15d912bfa4a732d3c87d935f6c276293fae9a304f84f811899dbf6eebf280470,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":233,""r"":68}",
      1926,      1458,         0,   252.5,chromobius,15d912bfa4a732d3c87d935f6c276293fae9a304f84f811899dbf6eebf280470*488ba7fd5d302034d99cf495aa170a647ad15061cc5e831df998c355cbd104b4,"{""c"":""midout_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":233,""r"":68}",
 100000000,         0,         0, 30983.7,chromobius,32d80cc4414c7209ac932c5862d5ac7e5631ca5923fbf859ed8ebf3e585684b0,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":289,""r"":76}",
 100000000,         0,         0, 30885.5,chromobius,97414b9215d1039fa5955adbbbda3abf4ce8aaceefe12b14581ca281cfeed3b9,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":289,""r"":76}",
 100000000,         0,         0, 61869.2,chromobius,32d80cc4414c7209ac932c5862d5ac7e5631ca5923fbf859ed8ebf3e585684b0*97414b9215d1039fa5955adbbbda3abf4ce8aaceefe12b14581ca281cfeed3b9,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":289,""r"":76}",
 100000000,         0,         0, 55528.4,chromobius,36bfa56d1a4a18a17cc91bd813bf945d474465c33021f7c513620372bf53cb62,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":289,""r"":76}",
 100000000,         0,         0, 55454.1,chromobius,a2aff099e95945aa9650d28175e9c69620d4a1c0d64006cb4fb422efbcac5ec0,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":289,""r"":76}",
 100000000,         0,         0,110982.5,chromobius,36bfa56d1a4a18a17cc91bd813bf945d474465c33021f7c513620372bf53cb62*a2aff099e95945aa9650d28175e9c69620d4a1c0d64006cb4fb422efbcac5ec0,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":289,""r"":76}",
 100000000,         0,         0, 80836.6,chromobius,bde3ed8f8b6be584572bfa160ec0afe67013d3e5bd29cf360fce89438bc078c1,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":289,""r"":76}",
 100000000,         2,         0, 80358.2,chromobius,5a36c176b76624a079e7bbac6ffc36deb1a50e1a24cafa4119666afc91876965,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":289,""r"":76}",
 100000000,         2,         0,161194.8,chromobius,bde3ed8f8b6be584572bfa160ec0afe67013d3e5bd29cf360fce89438bc078c1*5a36c176b76624a079e7bbac6ffc36deb1a50e1a24cafa4119666afc91876965,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":289,""r"":76}",
 100000000,        30,         0,132645.9,chromobius,fb13a064ae16fe72025ed7fdc403f7e386fc6f02f4bdc4cfb37aa2a6a594f6ec,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":289,""r"":76}",
 100000000,        33,         0,132351.5,chromobius,5461a505614679663f5052118742c1c6963842add67a26d893114184ec2df66c,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":289,""r"":76}",
 100000000,        63,         0,264997.4,chromobius,fb13a064ae16fe72025ed7fdc403f7e386fc6f02f4bdc4cfb37aa2a6a594f6ec*5461a505614679663f5052118742c1c6963842add67a26d893114184ec2df66c,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":289,""r"":76}",
 100000000,       292,         0,186061.4,chromobius,e2151757c6be0be74a0c33adfcb67172dd61e913c899bf8f4f9479306b9cbe1b,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":289,""r"":76}",
 100000000,       272,         0,185662.2,chromobius,4982268e5441ae58b455230cee8751d3e9c3668d8a297557ebdefa8f1a759d06,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":289,""r"":76}",
 100000000,       564,         0,371723.6,chromobius,e2151757c6be0be74a0c33adfcb67172dd61e913c899bf8f4f9479306b9cbe1b*4982268e5441ae58b455230cee8751d3e9c3668d8a297557ebdefa8f1a759d06,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":289,""r"":76}",
  35111265,      1010,         0, 96800.4,chromobius,1d3deb57b24a360ba5a9bb7c4a6814c1c810defcf24443f1b4eb40e04206d3e6,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":76}",
  36660419,      1006,         0,102573.0,chromobius,6891aef6a2ccee349fdac760af57bf65cc327caa26975388f44a5506b4fe8198,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":76}",
  35111265,      1973,         0,199373.4,chromobius,1d3deb57b24a360ba5a9bb7c4a6814c1c810defcf24443f1b4eb40e04206d3e6*6891aef6a2ccee349fdac760af57bf65cc327caa26975388f44a5506b4fe8198,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":76}",
    369537,      1005,         0,  2415.3,chromobius,6f33555ca1ab8bba3643a57043b6a2a1eef8be48955be36d936255bc412488e3,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":289,""r"":76}",
    369977,      1006,         0,  2473.1,chromobius,328da22d9deabea21019862d6539230c135368f9572d278f937eb63dca6f657a,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":289,""r"":76}",
    369537,      2007,         0,  4888.4,chromobius,6f33555ca1ab8bba3643a57043b6a2a1eef8be48955be36d936255bc412488e3*328da22d9deabea21019862d6539230c135368f9572d278f937eb63dca6f657a,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":289,""r"":76}",
     27038,      1011,         0,   317.4,chromobius,94dd0c2002241c6a4973439ddad20f2fee86e5b7f4c049db70622d4e589ef30b,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":289,""r"":76}",
     27297,      1001,         0,   330.3,chromobius,b75cb954a450fc5814b8d24bc7931d66b90d18050dffbe6d12a04a8b9dbb3cca,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":289,""r"":76}",
     27038,      1965,         0,   647.7,chromobius,94dd0c2002241c6a4973439ddad20f2fee86e5b7f4c049db70622d4e589ef30b*b75cb954a450fc5814b8d24bc7931d66b90d18050dffbe6d12a04a8b9dbb3cca,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":289,""r"":76}",
      2714,      1065,         0,    73.7,chromobius,fb472158390e7f98c4853bb9a5ca88e35613b821241372afa3c9856ffc311336,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":289,""r"":76}",
      2499,      1001,         0,    84.9,chromobius,b7f4f2dd98d820c1ddb6481f7b2bb7fc20020cb425fed8084bbd3ecd40a0aa05,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":289,""r"":76}",
      2499,      1589,         0,   158.6,chromobius,b7f4f2dd98d820c1ddb6481f7b2bb7fc20020cb425fed8084bbd3ecd40a0aa05*fb472158390e7f98c4853bb9a5ca88e35613b821241372afa3c9856ffc311336,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":289,""r"":76}",
      2112,      1032,         0,    89.0,chromobius,71f5657bb050049073567efc40e2fb2a37a23e0ecb775f838795034c8d436acd,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":289,""r"":76}",
      2057,      1013,         0,    82.4,chromobius,bc99608cbdd629c14615232210d691c8c28ec1cf92837209cbbf7de45c872f21,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":289,""r"":76}",
      2057,      1523,         0,   171.4,chromobius,bc99608cbdd629c14615232210d691c8c28ec1cf92837209cbbf7de45c872f21*71f5657bb050049073567efc40e2fb2a37a23e0ecb775f838795034c8d436acd,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":289,""r"":76}",
      1972,      1009,         0,   111.5,chromobius,78b251c9f531274cdcbb59c2136f6d7c8f28a2e14bd3d649e06d7f182d1c75d9,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":289,""r"":76}",
      2063,      1005,         0,   126.6,chromobius,6556dd4a490023e9be0721a8400617d26a00a44aeda75cd14507880cfdc80b39,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":289,""r"":76}",
      1972,      1478,         0,   238.1,chromobius,78b251c9f531274cdcbb59c2136f6d7c8f28a2e14bd3d649e06d7f182d1c75d9*6556dd4a490023e9be0721a8400617d26a00a44aeda75cd14507880cfdc80b39,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":289,""r"":76}",
      2004,      1017,         0,   161.6,chromobius,f643ac4da74c740126036e120c219164a9e9e041cb61990bdcb7e7417f154fe3,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":289,""r"":76}",
      2052,      1042,         0,   168.6,chromobius,1d6fe30332fa61d8004172d4a10bbbfc4023bf1f4f8bb164fdb031da9280039a,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":289,""r"":76}",
      2004,      1518,         0,   330.2,chromobius,f643ac4da74c740126036e120c219164a9e9e041cb61990bdcb7e7417f154fe3*1d6fe30332fa61d8004172d4a10bbbfc4023bf1f4f8bb164fdb031da9280039a,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":289,""r"":76}",
      1984,      1025,         0,   240.5,chromobius,3821cff04ba855b60a99ab611e8b86bb6600dbf1a49572fad705f8ca46ecfd16,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":289,""r"":76}",
      2002,      1006,         0,   246.9,chromobius,711398443a4e6a9016bcfd08e0394f1a1c8ae46159dc4aaa878c390733fbba82,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":289,""r"":76}",
      1984,      1507,         0,   487.4,chromobius,3821cff04ba855b60a99ab611e8b86bb6600dbf1a49572fad705f8ca46ecfd16*711398443a4e6a9016bcfd08e0394f1a1c8ae46159dc4aaa878c390733fbba82,"{""c"":""midout_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":289,""r"":76}",
      7395,      1089,         0,   0.544,chromobius,e6f3dd22aea879bafba98cec8388fa26f78b0274228bb31a438e812dc724277d,"{""c"":""phenom_ablated_toric_color_code"",""d"":6,""gates"":""all"",""h"":8,""noise"":""uniform"",""p"":0.01,""q"":26,""r"":24,""w"":6}",
      6669,      1009,         0,    2.32,pymatching,a0af8a28acf30b6909239b98bab00f6e62dd86dff6a48ba56925177bc5660c65,"{""c"":""phenom_ablated_toric_color_code"",""d"":6,""gates"":""all"",""h"":8,""noise"":""uniform"",""p"":0.01,""q"":26,""r"":24,""w"":6}",
     11921,      1046,         0,   0.241,sparse_blossom_correlated,0d6cfc60ac79f1010a30191366fdb2316c1a7125f78a0a89e5fc7ff741f6ed75,"{""c"":""phenom_ablated_toric_color_code"",""d"":6,""gates"":""all"",""h"":8,""noise"":""uniform"",""p"":0.01,""q"":26,""r"":24,""w"":6}",
    196957,      1062,         0,    81.2,chromobius,e06c3f3938044d1a06c52666730a3c848a255df51940355c80283f47916942da,"{""c"":""phenom_ablated_toric_color_code"",""d"":12,""gates"":""all"",""h"":16,""noise"":""uniform"",""p"":0.01,""q"":98,""r"":48,""w"":12}",
    741679,      1028,         0,   188.9,sparse_blossom_correlated,9fc258ad5c64d1b1c4f4e41658dac6712cbd989e3f345d87fdf9a15c6c70ca2c,"{""c"":""phenom_ablated_toric_color_code"",""d"":12,""gates"":""all"",""h"":16,""noise"":""uniform"",""p"":0.01,""q"":98,""r"":48,""w"":12}",
    195381,      1053,         0,    15.6,pymatching,6b4ecbe56bc6ab854635c3d2932cae179399acca908d9f3150e634ff1604ed8f,"{""c"":""phenom_ablated_toric_color_code"",""d"":12,""gates"":""all"",""h"":16,""noise"":""uniform"",""p"":0.01,""q"":98,""r"":48,""w"":12}",
   5654490,      1003,         0, 21175.4,chromobius,141985ce6e186d020a31a428e88af3a288236b21436b351f21353f3aea0ecbd5,"{""c"":""phenom_ablated_toric_color_code"",""d"":18,""gates"":""all"",""h"":24,""noise"":""uniform"",""p"":0.01,""q"":218,""r"":72,""w"":18}",
  40555658,      1040,         0, 56305.7,sparse_blossom_correlated,7ee784bcb009e303f394594943fa171fcd7d6691f240716ff7118685f1e72497,"{""c"":""phenom_ablated_toric_color_code"",""d"":18,""gates"":""all"",""h"":24,""noise"":""uniform"",""p"":0.01,""q"":218,""r"":72,""w"":18}",
   6204179,      1041,         0,  2865.0,pymatching,a478bc1fbfc1b0e8cdc7881590fa35eebdc01956900c9a21dc50d3a660efa32c,"{""c"":""phenom_ablated_toric_color_code"",""d"":18,""gates"":""all"",""h"":24,""noise"":""uniform"",""p"":0.01,""q"":218,""r"":72,""w"":18}",
 100000000,       598,         0,1337580.6,chromobius,e88e022e4b1c0cb1829fa2ce462673861fe566fd765cdbe7236af4e2d31ab1a9,"{""c"":""phenom_ablated_toric_color_code"",""d"":24,""gates"":""all"",""h"":32,""noise"":""uniform"",""p"":0.01,""q"":386,""r"":96,""w"":24}",
 187826556,      1090,         0,285682.2,pymatching,2d8e96cb0d4906505408bfba30d3bddb08d14f3072afd13e6eba0e299402dc92,"{""c"":""phenom_ablated_toric_color_code"",""d"":24,""gates"":""all"",""h"":32,""noise"":""uniform"",""p"":0.01,""q"":386,""r"":96,""w"":24}",
 190000000,        94,         0,848107.1,sparse_blossom_correlated,9288726df7daad1b521ed5a50ffeb9f5cd3b07b38e0860c144b6fdd73c858b2b,"{""c"":""phenom_ablated_toric_color_code"",""d"":24,""gates"":""all"",""h"":32,""noise"":""uniform"",""p"":0.01,""q"":386,""r"":96,""w"":24}",
     20099,      1021,         0,   0.296,chromobius,5468219ffcc3e1e2f7800b147b90f2970fef91dd458987e3bd5688158737477c,"{""c"":""phenom_color2surface_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":14,""r"":12}",
     46955,      1003,         0,    4.68,chromobius,e0d78b7c3a2fa1a95ce0588a056b669903a060d2f32b21c16a5d48ec8694fe88,"{""c"":""phenom_color2surface_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":40,""r"":20}",
    210782,      1004,         0,    87.9,chromobius,5bc1a599ea2e3e536dfce09171c7eacccde1e5aae36a6df53c34d599fe2b9470,"{""c"":""phenom_color2surface_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":80,""r"":28}",
   1002828,      1017,         0,  1234.8,chromobius,345d252c3591300403f6e8792ed7227f4828a6e264b8cd30ab996fd85fd35087,"{""c"":""phenom_color2surface_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":134,""r"":36}",
   4846447,      1019,         0, 13438.3,chromobius,9638589908b2d352a4fcd003701625d75a06f4b9560afd847e3a1b08ec2cec81,"{""c"":""phenom_color2surface_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":202,""r"":44}",
  26415021,      1022,         0,152591.8,chromobius,c34a0e155635bf29fb141b31d0076fc8ff80697272a025adf97eae07f4789a86,"{""c"":""phenom_color2surface_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":284,""r"":52}",
     21275,      1003,         0,   0.164,chromobius,bd7af6a64ac435454412bc8c6f56fe57c2749d08f5390d80225c265860170652,"{""c"":""phenom_color_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":8,""r"":12}",
     65246,      1011,         0,    2.86,chromobius,c99d466b6bf2d8ed205aefc02de44033fda35d4af7eabadd0c77e00f136ae334,"{""c"":""phenom_color_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":20,""r"":20}",
    256394,      1043,         0,    40.1,chromobius,458e8aea04ece5bb19d190c4e0e6bdad422f6fde099003277243145611ec7211,"{""c"":""phenom_color_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":38,""r"":28}",
   1190358,      1031,         0,   578.5,chromobius,30d8bc6eb1affc68fad0c6ef68b8626b2ce9f66f0740a87bdb450361198268cc,"{""c"":""phenom_color_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":62,""r"":36}",
   6412349,      1041,         0,  7582.2,chromobius,1776006a4e7ad668d389d9c1e7512b5595357a95b796435afbdcf3b2671bd2a2,"{""c"":""phenom_color_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":92,""r"":44}",
  38234182,      1001,         0, 82436.8,chromobius,d702e9e630a2da41abcf403e35cef91364504d7b3ab23fcf75912f3eb574ecb1,"{""c"":""phenom_color_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":128,""r"":52}",
     23295,      1052,         0,   0.175,chromobius,352303b98ec7090ba90aa2d76e0a1590c34101588b3abe5e9994e88d41e1ebbe,"{""c"":""phenom_color_code_488"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":8,""r"":12}",
     29179,      1001,         0,    1.10,chromobius,68feb4d486a390cda06afb9d994dcc0502e865068eb9de8fca63cc5a24d5492e,"{""c"":""phenom_color_code_488"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":18,""r"":20}",
    140914,      1083,         0,    16.4,chromobius,0f23a8be9dfe7ace9bd72c8b1b52ea33aee17004342fc6568541927033c8ca85,"{""c"":""phenom_color_code_488"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":32,""r"":28}",
    440090,      1078,         0,   148.1,chromobius,e77c322b2cf7846d14ec0754e821c06b8b682e8518618c8d31cd1f4e1461da56,"{""c"":""phenom_color_code_488"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":50,""r"":36}",
   1497416,      1001,         0,  1182.7,chromobius,5e67ee0269793a346584aea15ece33c998762e7e999639d522ac7fa1b5d8b763,"{""c"":""phenom_color_code_488"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":72,""r"":44}",
   5699028,      1024,         0,  8636.1,chromobius,7a2147b25a57e12cd49f9ca09bcc17811b92180318c0ed110b2bb3a51a35351c,"{""c"":""phenom_color_code_488"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":98,""r"":52}",
     14135,      1045,         0,   0.535,chromobius,84181b485b8844c764e3946f3055b6a9a7bef5e719cfadc8e0da5a515bd93736,"{""c"":""phenom_pyramid_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":27,""r"":12}",
     86527,      1000,         0,    19.8,chromobius,0955db26b8369c4ec7e88a72d522a440c529a5a46bf3a20aac8310d7bc555c06,"{""c"":""phenom_pyramid_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":74,""r"":20}",
    744760,      1004,         0,   763.9,chromobius,658410e042c82ab969a393133192cf22fe0e73c6ce06b56cd1495c0856a5f97f,"{""c"":""phenom_pyramid_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":145,""r"":28}",
   7450640,      1012,         0, 20457.4,chromobius,1f0b0e4bbddbc773bf0b238358f037ba63ad214f2f54deb1eb71b99c64daf74b,"{""c"":""phenom_pyramid_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":240,""r"":36}",
  78087738,      1005,         0,516404.7,chromobius,704005592d0a81d82c63ad687e0a43fad7aec6d6ff68a202b47c69aa0663b2b5,"{""c"":""phenom_pyramid_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":359,""r"":44}",
 100000000,       125,         0,1287790.6,chromobius,f64da85d926cbf268b82f5b86011285d435b705f41a3b609acc0757e30469d0d,"{""c"":""phenom_pyramid_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":502,""r"":52}",
    256953,      1139,         0,   0.406,chromobius,60ec60fa63625819240e2bddb9872fdad644ae002ef6c503122d2ec9257ae5b9,"{""c"":""phenom_rep_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":3,""r"":12}",
   3074955,      1009,         0,    13.5,chromobius,8550e7160bbfddf995d015df544201791971f687a297e20e34d60e376fbccb3a,"{""c"":""phenom_rep_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":5,""r"":20}",
  59276185,      1046,         0,   502.0,chromobius,c56db3abf48531871ae7c00c907f819861273ac23f83650a768c157237be0c7a,"{""c"":""phenom_rep_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":7,""r"":28}",
 100000000,       101,         0,  1423.4,chromobius,1b91727ac018ccf3bdd3eb75edcd3f3635c52d9a580221f68c183b6f44b1f068,"{""c"":""phenom_rep_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":9,""r"":36}",
 100000000,         8,         0,  2283.4,chromobius,c087af4982632309dee968c89b6f538abb45f0733c6d52da791447de05935f22,"{""c"":""phenom_rep_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":11,""r"":44}",
 100000000,         0,         0,  3423.9,chromobius,366ec1e5ea56951bd1e70d0dbe2451dcdb81e65ef1e02a37857e70c6ab876645,"{""c"":""phenom_rep_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":13,""r"":52}",
     20577,      1058,         0,   0.129,chromobius,c5ed4c0d3170a74ad2842b24b95325dd2fe7a17c7ef675cf434eebbfa7a83cc4,"{""c"":""phenom_surface_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":10,""r"":12}",
     63336,      1035,         0,    2.68,chromobius,a5c9ee3b7b59ac026e81462847a9e38310d51ddbcfdf55203e68832a0fb4125a,"{""c"":""phenom_surface_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":26,""r"":20}",
    260760,      1002,         0,    42.7,chromobius,20ec79518766327f0c282a0605d0604bd3d2eb43ecb4212ee2c28f99b107508c,"{""c"":""phenom_surface_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":50,""r"":28}",
   1133661,      1020,         0,   613.0,chromobius,6dc0e981506d0981900e5982bae9310bb80ffe7de184543c199e2390f91518f0,"{""c"":""phenom_surface_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":82,""r"":36}",
   6034821,      1007,         0,  7819.5,chromobius,f9585af86752bdf84e9cf0afb084852a9212a5770f1ad976e8e6b4451628417e,"{""c"":""phenom_surface_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":122,""r"":44}",
  29077030,      1028,         0, 67614.2,chromobius,ba983ff731fce222fd2e9438820b02d294afd0064d75d9bcfc07aa0e296ac02a,"{""c"":""phenom_surface_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":170,""r"":52}",
      1478,      1025,         0,   0.566,chromobius,3ef26d111ee6dc4973333560f8dd7c90acfa103c13cb674a51f3ca7e4c6849f5,"{""c"":""phenom_toric_color_code"",""d"":6,""gates"":""all"",""h"":8,""noise"":""uniform"",""p"":0.01,""q"":26,""r"":24,""w"":6}",
    157849,      1003,         0,   115.4,chromobius,47f6c88ac7f532d7c5c18f9e750859d961460c3371e83b0a16bb6f7c0a0664a4,"{""c"":""phenom_toric_color_code"",""d"":12,""gates"":""all"",""h"":16,""noise"":""uniform"",""p"":0.01,""q"":98,""r"":48,""w"":12}",
   4620356,      1007,         0, 33758.0,chromobius,be93b7ab968c5c8797048ef8b119739c175fc3fde451a708a93ccf25d5aa394d,"{""c"":""phenom_toric_color_code"",""d"":18,""gates"":""all"",""h"":24,""noise"":""uniform"",""p"":0.01,""q"":218,""r"":72,""w"":18}",
 100000000,       817,         0,2255896.3,chromobius,eb9ca535552405cd2164db403e3843517b9bd0b37abfb8374363fa18d652c38f,"{""c"":""phenom_toric_color_code"",""d"":24,""gates"":""all"",""h"":32,""noise"":""uniform"",""p"":0.01,""q"":386,""r"":96,""w"":24}",
    445797,      1089,         0,   0.809,chromobius,3cb8293fbf05882b24eb9666bdcac3ea190f9e76e1368a1b0526f55d719d31f4,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":13,""r"":12}",
   3094975,      1035,         0,    4.24,chromobius,88832e31a429e45f383dac2f931722fef7e1a9f72dd771f4716fdc630c5c1375,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":13,""r"":12}",
    445797,      1238,         0,    5.05,chromobius,3cb8293fbf05882b24eb9666bdcac3ea190f9e76e1368a1b0526f55d719d31f4*88832e31a429e45f383dac2f931722fef7e1a9f72dd771f4716fdc630c5c1375,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":13,""r"":12}",
    201949,      1067,         0,   0.658,chromobius,d7e1ff504da4effe50c5e3a4aa6942b48322b23f3daffea1c053ad1e3ec9afb9,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":13,""r"":12}",
    782280,      1003,         0,    1.66,chromobius,b766e84e3482cc03342901cb43ee52d90964d214f0494ad31c196b22c398a1be,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":13,""r"":12}",
    201949,      1325,         0,    2.32,chromobius,d7e1ff504da4effe50c5e3a4aa6942b48322b23f3daffea1c053ad1e3ec9afb9*b766e84e3482cc03342901cb43ee52d90964d214f0494ad31c196b22c398a1be,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":13,""r"":12}",
    121171,      1004,         0,   0.530,chromobius,730c75ea6e8fd8f683a21967161f7fb9d833d1561eb86442d22f04f70a0fb076,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":13,""r"":12}",
    382263,      1076,         0,    1.15,chromobius,c99ea53c84fc848d344d6fffe2faad5a421e1102cfc150b59ce8182654644d20,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":13,""r"":12}",
    121171,      1342,         0,    1.68,chromobius,730c75ea6e8fd8f683a21967161f7fb9d833d1561eb86442d22f04f70a0fb076*c99ea53c84fc848d344d6fffe2faad5a421e1102cfc150b59ce8182654644d20,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":13,""r"":12}",
     58605,      1003,         0,   0.499,chromobius,0b1cedf14d5c56ffd26dca82912875871fd4e7cf07d4b596fcf04b3606d99044,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":13,""r"":12}",
    130606,      1004,         0,   0.688,chromobius,62af4df25f2c451513345430484daefef0c073c12bb28d33bef5f513ffc667d9,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":13,""r"":12}",
     58605,      1446,         0,    1.19,chromobius,0b1cedf14d5c56ffd26dca82912875871fd4e7cf07d4b596fcf04b3606d99044*62af4df25f2c451513345430484daefef0c073c12bb28d33bef5f513ffc667d9,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":13,""r"":12}",
     37569,      1021,         0,   0.347,chromobius,93591c8c2534ebb52cd0424c72b485b0abc8e26924145015ec25f58a9cf12b39,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":13,""r"":12}",
     74968,      1051,         0,   0.509,chromobius,d0fe62c6a1ff493f85824466e4b93a7bac451db49c8e5d66eb00b394ef852607,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":13,""r"":12}",
     37569,      1533,         0,   0.856,chromobius,93591c8c2534ebb52cd0424c72b485b0abc8e26924145015ec25f58a9cf12b39*d0fe62c6a1ff493f85824466e4b93a7bac451db49c8e5d66eb00b394ef852607,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":13,""r"":12}",
     23816,      1008,         0,   0.511,chromobius,34e5b69ad805fa8b424b41f6de8cd829e9e5673f72b9db6a69d4db6613eaa0d1,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":13,""r"":12}",
     37244,      1001,         0,   0.377,chromobius,8698aabc9d9aba0562bed0ea6dc79f37b8449ebb7f0153d66fab61afab8ae02a,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":13,""r"":12}",
     23816,      1621,         0,   0.888,chromobius,34e5b69ad805fa8b424b41f6de8cd829e9e5673f72b9db6a69d4db6613eaa0d1*8698aabc9d9aba0562bed0ea6dc79f37b8449ebb7f0153d66fab61afab8ae02a,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":13,""r"":12}",
      8331,      1002,         0,   0.226,chromobius,ad3ce10010630d2a249f5b790a66d382e82c15b97b0b144a3e200087916e06b2,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":13,""r"":12}",
     10847,      1022,         0,   0.216,chromobius,454955023e4643a33586e0d9c448f069571640f577e127ee57943c6c9c1fdada,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":13,""r"":12}",
      8331,      1693,         0,   0.442,chromobius,ad3ce10010630d2a249f5b790a66d382e82c15b97b0b144a3e200087916e06b2*454955023e4643a33586e0d9c448f069571640f577e127ee57943c6c9c1fdada,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":13,""r"":12}",
      5169,      1009,         0,   0.196,chromobius,ba42dbb8d880b69efcf977be780786b60e9c5dad4aa92c791b0c5667e8cd0e3f,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":13,""r"":12}",
      5882,      1050,         0,   0.207,chromobius,2de2e0cb71525f405ddf0ce532024490c8754d97c2ff3e54f5c694e5bc293bec,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":13,""r"":12}",
      5169,      1752,         0,   0.403,chromobius,ba42dbb8d880b69efcf977be780786b60e9c5dad4aa92c791b0c5667e8cd0e3f*2de2e0cb71525f405ddf0ce532024490c8754d97c2ff3e54f5c694e5bc293bec,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":13,""r"":12}",
      3124,      1038,         0,   0.173,chromobius,1b43b35b6de1748a2e3a2fd1187e1e3b339e4745fbb838fb55dc63c5d692fde3,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":13,""r"":12}",
      3078,      1008,         0,   0.177,chromobius,0ae0b2a36962f40ca9db53aa38eedc7ce500b0ca185460728ceba30df7cafeba,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":13,""r"":12}",
      3078,      1696,         0,   0.350,chromobius,0ae0b2a36962f40ca9db53aa38eedc7ce500b0ca185460728ceba30df7cafeba*1b43b35b6de1748a2e3a2fd1187e1e3b339e4745fbb838fb55dc63c5d692fde3,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":13,""r"":12}",
      2740,      1023,         0,   0.162,chromobius,4a6a12530a363d0179c3b35c8aa4757be1195d1b02a3a279d2ae92a84e7c67ea,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":13,""r"":12}",
      3044,      1125,         0,   0.175,chromobius,16f53429d5ba424bc870902e2d1a09879430abd810491ac68f11ebfa0b31aed5,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":13,""r"":12}",
      2740,      1658,         0,   0.337,chromobius,4a6a12530a363d0179c3b35c8aa4757be1195d1b02a3a279d2ae92a84e7c67ea*16f53429d5ba424bc870902e2d1a09879430abd810491ac68f11ebfa0b31aed5,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":13,""r"":12}",
      2450,      1020,         0,   0.197,chromobius,565e2656b08dfacdeb7f8588146f297e1983a7219e10232915a88d6de1c971cb,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":13,""r"":12}",
      2422,      1013,         0,   0.192,chromobius,fee33cca71e88cc2b6e42878c8a76cb543a4ed83a688b833cbbd7e3beadda70c,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":13,""r"":12}",
      2422,      1600,         0,   0.389,chromobius,fee33cca71e88cc2b6e42878c8a76cb543a4ed83a688b833cbbd7e3beadda70c*565e2656b08dfacdeb7f8588146f297e1983a7219e10232915a88d6de1c971cb,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":13,""r"":12}",
      2379,      1067,         0,   0.180,chromobius,c9c5dc02fa8e97c94ec49b93c8118eab1c780cae88eb34a5049ccbfdb734bf0c,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":13,""r"":12}",
      2259,      1030,         0,   0.188,chromobius,474c43dd88ee2113d303a89683c23ea9ab3f40078332f8d92c31fb63b8c64bfc,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":13,""r"":12}",
      2259,      1581,         0,   0.368,chromobius,474c43dd88ee2113d303a89683c23ea9ab3f40078332f8d92c31fb63b8c64bfc*c9c5dc02fa8e97c94ec49b93c8118eab1c780cae88eb34a5049ccbfdb734bf0c,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":13,""r"":12}",
      2132,      1001,         0,   0.201,chromobius,3e23d3db21a9340c137829777ee4e40bf23e5ff88ccceea537d3fd9d80aded8f,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":13,""r"":12}",
      2128,      1004,         0,   0.220,chromobius,2bbca0f72410ca58a6f44d96ddbd936d9b3a29038583fcac8797174ab57354b0,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":13,""r"":12}",
      2128,      1532,         0,   0.421,chromobius,2bbca0f72410ca58a6f44d96ddbd936d9b3a29038583fcac8797174ab57354b0*3e23d3db21a9340c137829777ee4e40bf23e5ff88ccceea537d3fd9d80aded8f,"{""c"":""superdense_color_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":13,""r"":12}",
    948263,      1008,         0,    9.79,chromobius,18957294fc92650542fe0cf2408ebbdd03235f5a5c92e49fc2f0833deb0db806,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":37,""r"":20}",
   4148584,      1024,         0,    31.0,chromobius,c5895a225ce3dc417544d484dd35e83072dcc2a557e7b4b641a27003aff19a57,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":37,""r"":20}",
    948263,      1242,         0,    40.8,chromobius,18957294fc92650542fe0cf2408ebbdd03235f5a5c92e49fc2f0833deb0db806*c5895a225ce3dc417544d484dd35e83072dcc2a557e7b4b641a27003aff19a57,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":37,""r"":20}",
    370027,      1030,         0,    7.37,chromobius,a9e57855c634570c13ca6fca8719873d524ac871a61a55e6f3b56a9f82558d26,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":37,""r"":20}",
    910691,      1004,         0,    13.7,chromobius,96081e23f1bd9f0e75db6d02f1c14d694e82711d8e69fe5c74221d1c44f42898,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":37,""r"":20}",
    370027,      1437,         0,    21.1,chromobius,a9e57855c634570c13ca6fca8719873d524ac871a61a55e6f3b56a9f82558d26*96081e23f1bd9f0e75db6d02f1c14d694e82711d8e69fe5c74221d1c44f42898,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":37,""r"":20}",
    219893,      1067,         0,    6.14,chromobius,7230a7f8f260d951151e137708172c275163ac186f238812fb1ef03b4fa4a617,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":37,""r"":20}",
    437748,      1045,         0,    9.40,chromobius,37a7205f0bee6d43857f6c9ab34779615608c2eb9d159e0d40875385c75ab6f7,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":37,""r"":20}",
    219893,      1589,         0,    15.5,chromobius,7230a7f8f260d951151e137708172c275163ac186f238812fb1ef03b4fa4a617*37a7205f0bee6d43857f6c9ab34779615608c2eb9d159e0d40875385c75ab6f7,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":37,""r"":20}",
     94974,      1009,         0,    4.41,chromobius,b3725c34a958912514a80a3a470008b8ded4976f05222d7e1de1e328f0c16536,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":37,""r"":20}",
    137404,      1014,         0,    5.71,chromobius,c17104be12bcb3fafc2c9e78882a460efa2a560bf5314ca1d25188979dcdfd29,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":37,""r"":20}",
     94974,      1702,         0,    10.1,chromobius,b3725c34a958912514a80a3a470008b8ded4976f05222d7e1de1e328f0c16536*c17104be12bcb3fafc2c9e78882a460efa2a560bf5314ca1d25188979dcdfd29,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":37,""r"":20}",
     54623,      1016,         0,    4.00,chromobius,ce4fb708dbcd85a59aba8c1da5f13a039e1099892080c65d8ddcb27ea6bdb0ee,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":37,""r"":20}",
     71683,      1019,         0,    4.69,chromobius,8b25767f24964ce527cfb5d4982a53b8989e86e258945deb7788560cecbb7fda,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":37,""r"":20}",
     54623,      1778,         0,    8.69,chromobius,ce4fb708dbcd85a59aba8c1da5f13a039e1099892080c65d8ddcb27ea6bdb0ee*8b25767f24964ce527cfb5d4982a53b8989e86e258945deb7788560cecbb7fda,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":37,""r"":20}",
     28865,      1031,         0,    2.81,chromobius,24ba7a6e14a5ce45744fbec429c6aa30a9832e5c4e41c37a37c6ec9c00ddc02b,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":20}",
     34731,      1021,         0,    3.53,chromobius,8a26aee338843f084b465c3cbf42ead4332ce873e564e8e9dab4a83a445484b6,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":20}",
     28865,      1849,         0,    6.34,chromobius,24ba7a6e14a5ce45744fbec429c6aa30a9832e5c4e41c37a37c6ec9c00ddc02b*8a26aee338843f084b465c3cbf42ead4332ce873e564e8e9dab4a83a445484b6,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":20}",
      7613,      1010,         0,    2.39,chromobius,c0b9a46adec914027aecd1629935f3e66afe71c6dfb70f7a97917a8417227fa8,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":37,""r"":20}",
      8277,      1002,         0,    1.86,chromobius,7e985255732f231907a79781cad7ea9ce3cd3fee71142068a1256ea653e9b05e,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":37,""r"":20}",
      7613,      1809,         0,    4.25,chromobius,c0b9a46adec914027aecd1629935f3e66afe71c6dfb70f7a97917a8417227fa8*7e985255732f231907a79781cad7ea9ce3cd3fee71142068a1256ea653e9b05e,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":37,""r"":20}",
      3987,      1005,         0,    1.73,chromobius,08e89afb3339ac3a06ae198180af2c48bcc947f5d33f6493fcd42a27abcf6bcd,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":37,""r"":20}",
      4089,      1006,         0,    1.71,chromobius,97f5c8c1ee5368003b7d957b4e9262e2b3d81158d3e8ee099c25cd24e604dff7,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":37,""r"":20}",
      3987,      1739,         0,    3.44,chromobius,08e89afb3339ac3a06ae198180af2c48bcc947f5d33f6493fcd42a27abcf6bcd*97f5c8c1ee5368003b7d957b4e9262e2b3d81158d3e8ee099c25cd24e604dff7,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":37,""r"":20}",
      2522,      1103,         0,    1.24,chromobius,ce8ed65f5c1096a8f26fed647bd6c2f06ab7dacf36ea09993a724ace77d126cc,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":37,""r"":20}",
      2371,      1021,         0,    1.31,chromobius,cebe983d7948c63daa04f8f9593a829855617165c4d77d1add2490a0d09b4639,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":37,""r"":20}",
      2371,      1611,         0,    2.55,chromobius,cebe983d7948c63daa04f8f9593a829855617165c4d77d1add2490a0d09b4639*ce8ed65f5c1096a8f26fed647bd6c2f06ab7dacf36ea09993a724ace77d126cc,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":37,""r"":20}",
      2146,      1004,         0,    1.53,chromobius,afc517f5ab67b8c94f3999eedee786c187d26aab668075423cccdc404da2b860,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":37,""r"":20}",
      2129,      1003,         0,    1.71,chromobius,9df54b1f4d2a967dc8e2d0fb675fd055067d3ffbaee7e536909906f89ad20494,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":37,""r"":20}",
      2129,      1530,         0,    3.24,chromobius,9df54b1f4d2a967dc8e2d0fb675fd055067d3ffbaee7e536909906f89ad20494*afc517f5ab67b8c94f3999eedee786c187d26aab668075423cccdc404da2b860,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":37,""r"":20}",
      2266,      1093,         0,    1.85,chromobius,43a6367d7bc5598520e0a71a9c4ba7be31fca9eefcc4ef07d6604ed0f668fccf,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":37,""r"":20}",
      2128,      1018,         0,    1.57,chromobius,23a2066e28a44833f0079541c04356330dd621210989706b6e77f7419f02d17c,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":37,""r"":20}",
      2128,      1553,         0,    3.42,chromobius,23a2066e28a44833f0079541c04356330dd621210989706b6e77f7419f02d17c*43a6367d7bc5598520e0a71a9c4ba7be31fca9eefcc4ef07d6604ed0f668fccf,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":37,""r"":20}",
      2104,      1058,         0,    2.31,chromobius,1d788f548df37c0981735fb974dbb77680ed8221d4c52c8118e8f1a88cde2b4b,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":37,""r"":20}",
      2021,      1043,         0,    1.79,chromobius,6af088e129b82072cd538052d9f89815e220b2c994ba747ae78cfebeaed276fa,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":37,""r"":20}",
      2021,      1535,         0,    4.10,chromobius,6af088e129b82072cd538052d9f89815e220b2c994ba747ae78cfebeaed276fa*1d788f548df37c0981735fb974dbb77680ed8221d4c52c8118e8f1a88cde2b4b,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":37,""r"":20}",
      2105,      1063,         0,    2.05,chromobius,2164a57a3d6647fa154debc7be07e2f5e0cfb7b92a98b4eba05d55b4f64bcb01,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":37,""r"":20}",
      1868,      1003,         0,    1.97,chromobius,346455e30704879a1ab17867ac7df2ea4f6c6babfc6be84a45b15aa5a3117c93,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":37,""r"":20}",
      1868,      1440,         0,    4.02,chromobius,346455e30704879a1ab17867ac7df2ea4f6c6babfc6be84a45b15aa5a3117c93*2164a57a3d6647fa154debc7be07e2f5e0cfb7b92a98b4eba05d55b4f64bcb01,"{""c"":""superdense_color_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":37,""r"":20}",
  64699027,      1029,         0,  1626.5,chromobius,89277409cd7cec0a9bf25f73d8d39da8511264c1be22f0d9bdf1aa75b4080063,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":73,""r"":28}",
  45161211,      1080,         0,  1152.6,chromobius,1f650be6c78ab04948dbba538dfd72cf2dd21090381ebe79dfbe725a28495d13,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":73,""r"":28}",
  45161211,      1798,         0,  2779.1,chromobius,1f650be6c78ab04948dbba538dfd72cf2dd21090381ebe79dfbe725a28495d13*89277409cd7cec0a9bf25f73d8d39da8511264c1be22f0d9bdf1aa75b4080063,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":73,""r"":28}",
  10357677,      1020,         0,   463.3,chromobius,2082d5afc1a2b9719f068ab17c45c05b87cc185abad5b1dac110ec17c2f5669f,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":73,""r"":28}",
   7855039,      1028,         0,   354.1,chromobius,322971036dd99575b01a69b6eabad93c95e0014e62772e2d14a7459aa37f04a9,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":73,""r"":28}",
   7855039,      1801,         0,   817.4,chromobius,322971036dd99575b01a69b6eabad93c95e0014e62772e2d14a7459aa37f04a9*2082d5afc1a2b9719f068ab17c45c05b87cc185abad5b1dac110ec17c2f5669f,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":73,""r"":28}",
   3341054,      1008,         0,   205.3,chromobius,13bc8373d6c5e2f504c24b3096b33a6280f0dcbff7d73af3300873da099dda9b,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":73,""r"":28}",
   2508345,      1020,         0,   158.6,chromobius,2d69ff1f8f6e006500450f344f67c7ed0f0c5b2eaa7a755c7cdd5dfbd01068d3,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":73,""r"":28}",
   2508345,      1776,         0,   363.9,chromobius,2d69ff1f8f6e006500450f344f67c7ed0f0c5b2eaa7a755c7cdd5dfbd01068d3*13bc8373d6c5e2f504c24b3096b33a6280f0dcbff7d73af3300873da099dda9b,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":73,""r"":28}",
    752902,      1098,         0,    77.3,chromobius,36508f6a4d46f56802b7d7cef6ce4238662701ea1348a7086708e9fbed273f19,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":73,""r"":28}",
    669260,      1089,         0,    70.9,chromobius,c0d76f1b77ac9c0832c21b751d531725e1acdd7a9381e0749374636b7c5e3c08,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":73,""r"":28}",
    669260,      2063,         0,   148.2,chromobius,c0d76f1b77ac9c0832c21b751d531725e1acdd7a9381e0749374636b7c5e3c08*36508f6a4d46f56802b7d7cef6ce4238662701ea1348a7086708e9fbed273f19,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":73,""r"":28}",
    256557,      1002,         0,    44.1,chromobius,c1c37b9d2a2bcb59284d1075c4dbfac4757ae0d0155d59be8fd361f3ab4f957a,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":73,""r"":28}",
    240911,      1080,         0,    38.0,chromobius,a9333a680371ae24ff8d55ecc7a10c6c57ec06045f34faafb3cb55364c07f8d9,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":73,""r"":28}",
    240911,      2017,         0,    82.1,chromobius,a9333a680371ae24ff8d55ecc7a10c6c57ec06045f34faafb3cb55364c07f8d9*c1c37b9d2a2bcb59284d1075c4dbfac4757ae0d0155d59be8fd361f3ab4f957a,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":73,""r"":28}",
     91127,      1004,         0,    24.1,chromobius,c001b906f818624c84b44392c40b14558cdfc7a9303a2349c565d1ea9ded0593,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":73,""r"":28}",
     88071,      1038,         0,    22.7,chromobius,bf719f8bd31a9f1549fdaeda59c56df7e433eb5eccebaf94bbfd3c73b29aca0d,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":73,""r"":28}",
     88071,      1997,         0,    46.8,chromobius,bf719f8bd31a9f1549fdaeda59c56df7e433eb5eccebaf94bbfd3c73b29aca0d*c001b906f818624c84b44392c40b14558cdfc7a9303a2349c565d1ea9ded0593,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":73,""r"":28}",
     11841,      1020,         0,    9.57,chromobius,23b8ad6738bde90a72ec17c4759a0de08feff9104cb52106ae2a04597089a6fe,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":73,""r"":28}",
     10493,      1010,         0,    10.2,chromobius,3281a16faff043438caebd93acf6e5cf90ebb7128a87f515f1153cffcb3c7201,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":73,""r"":28}",
     10493,      1827,         0,    19.8,chromobius,3281a16faff043438caebd93acf6e5cf90ebb7128a87f515f1153cffcb3c7201*23b8ad6738bde90a72ec17c4759a0de08feff9104cb52106ae2a04597089a6fe,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":73,""r"":28}",
      4366,      1026,         0,    6.32,chromobius,f9c42519b3342ae7c8aa5f87fad4ac88c906fff52366f8ce72e37c8b0321e995,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":73,""r"":28}",
      4218,      1037,         0,    6.14,chromobius,56e1a19886a89105851298468f432ddb532e0d438ad55c00f663f37492b77dce,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":73,""r"":28}",
      4218,      1785,         0,    12.5,chromobius,56e1a19886a89105851298468f432ddb532e0d438ad55c00f663f37492b77dce*f9c42519b3342ae7c8aa5f87fad4ac88c906fff52366f8ce72e37c8b0321e995,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":73,""r"":28}",
      2219,      1026,         0,    6.05,chromobius,ad2a72b8db91f51ce3c3c209db21ef6bd9e8fb89c9e0f9862e86cfd35d2546c8,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":73,""r"":28}",
      2176,      1024,         0,    5.30,chromobius,1c700d922a2ff09f94800c4926d22ea5bd42e47b31730f246c562910a7aaa1ca,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":73,""r"":28}",
      2176,      1557,         0,    11.3,chromobius,1c700d922a2ff09f94800c4926d22ea5bd42e47b31730f246c562910a7aaa1ca*ad2a72b8db91f51ce3c3c209db21ef6bd9e8fb89c9e0f9862e86cfd35d2546c8,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":73,""r"":28}",
      2137,      1012,         0,    6.09,chromobius,d98cbf98f68f25427dd88de6efcda5bccbff9b82b90d380d6ba4af2169daaaca,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":73,""r"":28}",
      2083,      1027,         0,    6.01,chromobius,9490637e5c0b3b7b77086b55e893bc06570c4bd7ff51435bcebca53ad40ac54c,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":73,""r"":28}",
      2083,      1527,         0,    12.1,chromobius,9490637e5c0b3b7b77086b55e893bc06570c4bd7ff51435bcebca53ad40ac54c*d98cbf98f68f25427dd88de6efcda5bccbff9b82b90d380d6ba4af2169daaaca,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":73,""r"":28}",
      2057,      1007,         0,    6.55,chromobius,8d51eba1654da0d4c605f0a0e649cab222fdd18c95beb4ca993b2fc2b669af4b,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":73,""r"":28}",
      2197,      1056,         0,    6.59,chromobius,091f9d1f805f77f1c88c44e9f4c2024dd17866b2e7c52515f2b67e20e5cc9f8e,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":73,""r"":28}",
      2057,      1512,         0,    13.1,chromobius,8d51eba1654da0d4c605f0a0e649cab222fdd18c95beb4ca993b2fc2b669af4b*091f9d1f805f77f1c88c44e9f4c2024dd17866b2e7c52515f2b67e20e5cc9f8e,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":73,""r"":28}",
      2209,      1086,         0,    7.48,chromobius,527e19b8ac2abaf356883b99cf6f45681d60f56fcb5862bb79fbc05834c3b4b6,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":73,""r"":28}",
      2073,      1059,         0,    6.95,chromobius,d120ada7f5a9a0daeb0c3cdfb17c95c794de20df716fb09b968601b780c9e84a,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":73,""r"":28}",
      2073,      1558,         0,    14.4,chromobius,d120ada7f5a9a0daeb0c3cdfb17c95c794de20df716fb09b968601b780c9e84a*527e19b8ac2abaf356883b99cf6f45681d60f56fcb5862bb79fbc05834c3b4b6,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":73,""r"":28}",
      2105,      1055,         0,    8.43,chromobius,a19eb793340e6e42ceda8c8d210465ed8ed964b9d59e548e50a88a31e4432e5e,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":73,""r"":28}",
      2011,      1018,         0,    8.18,chromobius,eb457293a45db4ec6d601d7d6b485468e9643fadeaf9570bdc889a582c763fd9,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":73,""r"":28}",
      2011,      1516,         0,    16.6,chromobius,eb457293a45db4ec6d601d7d6b485468e9643fadeaf9570bdc889a582c763fd9*a19eb793340e6e42ceda8c8d210465ed8ed964b9d59e548e50a88a31e4432e5e,"{""c"":""superdense_color_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":73,""r"":28}",
 100000000,       127,         0,  6072.8,chromobius,c89ab8cb65f525e854839a5814842c64e601ec879a376836e0d5376562f3ba6e,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":121,""r"":36}",
 100000000,       138,         0,  6060.8,chromobius,08599e733ed4ebc5fbb607d389da549a48f3c9e1a43b9c78761533487670b83b,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":121,""r"":36}",
 100000000,       265,         0, 12133.6,chromobius,c89ab8cb65f525e854839a5814842c64e601ec879a376836e0d5376562f3ba6e*08599e733ed4ebc5fbb607d389da549a48f3c9e1a43b9c78761533487670b83b,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":121,""r"":36}",
  91279513,      1022,         0, 10000.3,chromobius,15696dab5a6ebb6461a2bcaec00059596c95ce29cd5f64cc3fbdf7f494006324,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":121,""r"":36}",
  70946651,      1043,         0,  7770.5,chromobius,f85efbca7118dddcf6f43b536b4fca2a1646fdaf1321080936f0875fcb16f662,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":121,""r"":36}",
  70946651,      1837,         0, 17770.8,chromobius,f85efbca7118dddcf6f43b536b4fca2a1646fdaf1321080936f0875fcb16f662*15696dab5a6ebb6461a2bcaec00059596c95ce29cd5f64cc3fbdf7f494006324,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":121,""r"":36}",
  20677132,      1010,         0,  3317.3,chromobius,9feec3558818b971b4fe8317c6bb1b141dd18baab19e15508ccad1755ed97b28,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":121,""r"":36}",
  18976865,      1082,         0,  3025.8,chromobius,ac45a53c82c54bd2807181e3abcebed06b1793b6ee80c1468300487db6c7c03b,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":121,""r"":36}",
  18976865,      2009,         0,  6343.1,chromobius,ac45a53c82c54bd2807181e3abcebed06b1793b6ee80c1468300487db6c7c03b*9feec3558818b971b4fe8317c6bb1b141dd18baab19e15508ccad1755ed97b28,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":121,""r"":36}",
   3429146,      1008,         0,   880.3,chromobius,862aef8592d489176187404e6b51143fd8e0df71f6f960da0f91f389aa55a1a7,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":121,""r"":36}",
   2809938,      1004,         0,   720.8,chromobius,18ffab646e51e1004090f4f40448fada3e716366f5602b1fdfd3f928ea5b4e15,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":121,""r"":36}",
   2809938,      1830,         0,  1601.1,chromobius,18ffab646e51e1004090f4f40448fada3e716366f5602b1fdfd3f928ea5b4e15*862aef8592d489176187404e6b51143fd8e0df71f6f960da0f91f389aa55a1a7,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":121,""r"":36}",
    928504,      1039,         0,   339.3,chromobius,a7e9abfe57c5448242f232af0faeebccdef7bb2ee20058e903daff385a44b20c,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":121,""r"":36}",
    855898,      1071,         0,   310.4,chromobius,97cecf7888461a962bb2c61ca31ad556729cd1f33961a78ab4f9f0a1da9eaf88,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":121,""r"":36}",
    855898,      2028,         0,   649.7,chromobius,97cecf7888461a962bb2c61ca31ad556729cd1f33961a78ab4f9f0a1da9eaf88*a7e9abfe57c5448242f232af0faeebccdef7bb2ee20058e903daff385a44b20c,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":121,""r"":36}",
    233926,      1007,         0,   169.1,chromobius,f56b2a40f28f510719f821a52f1aea00ea860d4c2c1ec095828388c2c32ecb48,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":36}",
    217741,      1029,         0,   126.1,chromobius,e3fb53d2fc02a48db6ddf23900904c7509f0ee87cf5981bbdc6e91df39f7092f,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":36}",
    217741,      1962,         0,   295.2,chromobius,e3fb53d2fc02a48db6ddf23900904c7509f0ee87cf5981bbdc6e91df39f7092f*f56b2a40f28f510719f821a52f1aea00ea860d4c2c1ec095828388c2c32ecb48,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":36}",
     15061,      1003,         0,    30.4,chromobius,06c720e7d28d0b69972c0e8e590b5687fb0b34085c25e5c8512c54bae0a123f0,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":121,""r"":36}",
     14805,      1014,         0,    26.8,chromobius,26a11a0b4e7be68ecb719b76a2e4417d74edc2d325c7157e096962be3c8a6f25,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":121,""r"":36}",
     14805,      1932,         0,    57.2,chromobius,26a11a0b4e7be68ecb719b76a2e4417d74edc2d325c7157e096962be3c8a6f25*06c720e7d28d0b69972c0e8e590b5687fb0b34085c25e5c8512c54bae0a123f0,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":121,""r"":36}",
      4137,      1002,         0,    15.8,chromobius,755f1161287d6f6dc55f1500fb3b628a60ed20908bb06e9247bdffcf12ff7a31,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":121,""r"":36}",
      4114,      1047,         0,    12.6,chromobius,ee4c4adbbb2f2d5db6fb6fe69985660ea08f53320939493d6060c11d545cabe7,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":121,""r"":36}",
      4114,      1790,         0,    28.4,chromobius,ee4c4adbbb2f2d5db6fb6fe69985660ea08f53320939493d6060c11d545cabe7*755f1161287d6f6dc55f1500fb3b628a60ed20908bb06e9247bdffcf12ff7a31,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":121,""r"":36}",
      2160,      1042,         0,    12.6,chromobius,b9be4999727871c4a9389edf6a3a85865791b51b848248eceb2ee4f62d3cdc62,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":121,""r"":36}",
      2091,      1034,         0,    12.2,chromobius,da640a3e0e33444bc4465aa4da6663d883809ab807343f592726d3152e509f6f,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":121,""r"":36}",
      2091,      1544,         0,    24.8,chromobius,da640a3e0e33444bc4465aa4da6663d883809ab807343f592726d3152e509f6f*b9be4999727871c4a9389edf6a3a85865791b51b848248eceb2ee4f62d3cdc62,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":121,""r"":36}",
      2059,      1042,         0,    17.2,chromobius,a2c7eb4be6dd1c6e8fb2c1cd265b4859cae7b1da83d2eb9a070ac2dd6f425ac5,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":121,""r"":36}",
      2038,      1019,         0,    16.2,chromobius,b1e80a3099ed33a9f5895311e4f87caa064c7df4dd767079fb978e77cc090309,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":121,""r"":36}",
      2038,      1535,         0,    33.4,chromobius,b1e80a3099ed33a9f5895311e4f87caa064c7df4dd767079fb978e77cc090309*a2c7eb4be6dd1c6e8fb2c1cd265b4859cae7b1da83d2eb9a070ac2dd6f425ac5,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":121,""r"":36}",
      2043,      1012,         0,    18.4,chromobius,7a31020df01a08cc496af8c3301bc80b3b90beae1694f65de7b10bbc6d9428c7,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":121,""r"":36}",
      2041,      1012,         0,    19.0,chromobius,c0dc91f72ba63cd52dc3bb7172ac431b43d33217b3b809b58e14bd892d554b24,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":121,""r"":36}",
      2041,      1522,         0,    37.4,chromobius,c0dc91f72ba63cd52dc3bb7172ac431b43d33217b3b809b58e14bd892d554b24*7a31020df01a08cc496af8c3301bc80b3b90beae1694f65de7b10bbc6d9428c7,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":121,""r"":36}",
      1956,      1004,         0,    23.1,chromobius,81237f807cb60ad8682cc5465e0f12c21b87520cfd8e3fa163935f9b719e5963,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":121,""r"":36}",
      2059,      1005,         0,    20.9,chromobius,0c6ca24073511e4dbd5f6815221ffcd0dd278dbbac5b2c2a1631f0e0b3b45b7a,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":121,""r"":36}",
      1956,      1469,         0,    44.0,chromobius,81237f807cb60ad8682cc5465e0f12c21b87520cfd8e3fa163935f9b719e5963*0c6ca24073511e4dbd5f6815221ffcd0dd278dbbac5b2c2a1631f0e0b3b45b7a,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":121,""r"":36}",
      1980,      1008,         0,    26.1,chromobius,6da1b0dedb1968a34abbb744d0b4683bb23d887ea9cd9964c33bc8f4c99692a1,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":121,""r"":36}",
      2057,      1006,         0,    25.8,chromobius,eedcba2f6b067417cc1d554e13b033abba4688855c70b7b030311877cc0910a6,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":121,""r"":36}",
      1980,      1483,         0,    51.9,chromobius,6da1b0dedb1968a34abbb744d0b4683bb23d887ea9cd9964c33bc8f4c99692a1*eedcba2f6b067417cc1d554e13b033abba4688855c70b7b030311877cc0910a6,"{""c"":""superdense_color_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":121,""r"":36}",
 100000000,        10,         0, 13180.1,chromobius,ff06046e6e57e2f716d9a619c0d1074b81cb91291d318bdc4aba33a632091971,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":181,""r"":44}",
 100000000,        12,         0, 13103.7,chromobius,271295a338ceed2a0c0305a620eef84c5724fbdcedaabbfb5f1a1ea789c5dde0,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":181,""r"":44}",
 100000000,        22,         0, 26283.8,chromobius,ff06046e6e57e2f716d9a619c0d1074b81cb91291d318bdc4aba33a632091971*271295a338ceed2a0c0305a620eef84c5724fbdcedaabbfb5f1a1ea789c5dde0,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":181,""r"":44}",
 100000000,       137,         0, 24470.0,chromobius,b3ed0cba8fae18ceb952059053042fb87498595bde01facb44276382ba32c3bd,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":181,""r"":44}",
 100000000,       160,         0, 24173.4,chromobius,7f278b57cf9910a08b651e8cb2ba4912860c7308c25b00e2350ae587271c2939,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":181,""r"":44}",
 100000000,       297,         0, 48643.4,chromobius,b3ed0cba8fae18ceb952059053042fb87498595bde01facb44276382ba32c3bd*7f278b57cf9910a08b651e8cb2ba4912860c7308c25b00e2350ae587271c2939,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":181,""r"":44}",
 100000000,       714,         0, 35496.4,chromobius,896a3396cc5a4c42dec0ff1b3de7720ceabfd79b6cc4aefe412bab31233b5475,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":181,""r"":44}",
 100000000,       810,         0, 35187.7,chromobius,dc0155d9a2e0c3e9b8f9fab50e58af4115c53678d3e68e95fe497f5e32533ac1,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":181,""r"":44}",
 100000000,      1524,         0, 70684.1,chromobius,896a3396cc5a4c42dec0ff1b3de7720ceabfd79b6cc4aefe412bab31233b5475*dc0155d9a2e0c3e9b8f9fab50e58af4115c53678d3e68e95fe497f5e32533ac1,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":181,""r"":44}",
  14894279,      1020,         0,  8776.5,chromobius,fbe7fcc2bb5da441862b8095564d8273ed5e8e307fdded24ad797b3052f34aeb,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":181,""r"":44}",
  14520107,      1120,         0,  8493.5,chromobius,87e73866065e3696de0dfc481550691e70cdc6939e7a73563fe7016116120fc5,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":181,""r"":44}",
  14520107,      2114,         0, 17270.0,chromobius,87e73866065e3696de0dfc481550691e70cdc6939e7a73563fe7016116120fc5*fbe7fcc2bb5da441862b8095564d8273ed5e8e307fdded24ad797b3052f34aeb,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":181,""r"":44}",
   3582114,      1006,         0,  3010.0,chromobius,2a99b84586fc4829d3299880e8d1cc6f64057db65da7916cd4188e0a11f42ae0,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":181,""r"":44}",
   2932395,      1003,         0,  2396.7,chromobius,2bddac2a6b995842cf20a38c71a092109f0a4fa60756ae4935fdfa4f9db7d1a3,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":181,""r"":44}",
   2932395,      1826,         0,  5406.7,chromobius,2bddac2a6b995842cf20a38c71a092109f0a4fa60756ae4935fdfa4f9db7d1a3*2a99b84586fc4829d3299880e8d1cc6f64057db65da7916cd4188e0a11f42ae0,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":181,""r"":44}",
    609438,      1008,         0,   877.2,chromobius,795697a98d07be74a3fe080e2afbc77455d8aec74ca5ced27710e60f880d7419,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":181,""r"":44}",
    593559,      1040,         0,   725.5,chromobius,820d55ffc284bba038b5569beb94eac3f2deee22636843831f068f2d7feb5c47,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":181,""r"":44}",
    593559,      2020,         0,  1602.7,chromobius,820d55ffc284bba038b5569beb94eac3f2deee22636843831f068f2d7feb5c47*795697a98d07be74a3fe080e2afbc77455d8aec74ca5ced27710e60f880d7419,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":181,""r"":44}",
     23420,      1077,         0,    82.7,chromobius,eda2b9e3a65dfc9d9435b0318f6253eb5d41f8c5421430a100038f6e552e3cbb,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":181,""r"":44}",
     21600,      1025,         0,    74.9,chromobius,d30b5b3a5c055da3059bebb4308ac2b586508594bf3fd4a008f333cceb6e5791,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":181,""r"":44}",
     21600,      1971,         0,   157.6,chromobius,d30b5b3a5c055da3059bebb4308ac2b586508594bf3fd4a008f333cceb6e5791*eda2b9e3a65dfc9d9435b0318f6253eb5d41f8c5421430a100038f6e552e3cbb,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":181,""r"":44}",
      4350,      1005,         0,    36.5,chromobius,b95c900d0f7376f55353c8e2cc16f785ff3541c9c12223e459322e0acc2cf941,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":181,""r"":44}",
      4067,      1014,         0,    30.1,chromobius,c7b0ea550484a65d8548bfc607a6b9444a0013ebb8ef10b3ad8d1f732d296496,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":181,""r"":44}",
      4067,      1719,         0,    66.6,chromobius,c7b0ea550484a65d8548bfc607a6b9444a0013ebb8ef10b3ad8d1f732d296496*b95c900d0f7376f55353c8e2cc16f785ff3541c9c12223e459322e0acc2cf941,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":181,""r"":44}",
      2035,      1006,         0,    32.0,chromobius,f4f052634915bf9fa74a7da756c86d2ce5ea74433043766b434e95bc949127d7,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":181,""r"":44}",
      2043,      1021,         0,    30.7,chromobius,a2fd96600e4d1c5d64de59b8c0799c99c483fb61b21f42d43df9ea2939dca927,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":181,""r"":44}",
      2035,      1520,         0,    62.7,chromobius,f4f052634915bf9fa74a7da756c86d2ce5ea74433043766b434e95bc949127d7*a2fd96600e4d1c5d64de59b8c0799c99c483fb61b21f42d43df9ea2939dca927,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":181,""r"":44}",
      1913,      1005,         0,    40.1,chromobius,8c183827e9da4aca2814c26eff3dfafbc08cb4f6fca73a86ae95ebdc80b0c5d2,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":181,""r"":44}",
      2128,      1066,         0,    37.1,chromobius,28caf91dd8ee1dfc66aab99d707db88f034b940474d6ef057d49be54a0be4a91,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":181,""r"":44}",
      1913,      1460,         0,    77.2,chromobius,8c183827e9da4aca2814c26eff3dfafbc08cb4f6fca73a86ae95ebdc80b0c5d2*28caf91dd8ee1dfc66aab99d707db88f034b940474d6ef057d49be54a0be4a91,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":181,""r"":44}",
      2116,      1033,         0,    50.0,chromobius,9fdaca6204b04259cc3114fa5fb9496f3bec2e1afbf362c6274379f61fd740cf,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":181,""r"":44}",
      1926,      1002,         0,    47.2,chromobius,3ef2169f582111f55d7eb5a75ac619e2e4b9b813774d9c258df04686d0e8bbad,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":181,""r"":44}",
      1926,      1453,         0,    97.2,chromobius,3ef2169f582111f55d7eb5a75ac619e2e4b9b813774d9c258df04686d0e8bbad*9fdaca6204b04259cc3114fa5fb9496f3bec2e1afbf362c6274379f61fd740cf,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":181,""r"":44}",
      2110,      1037,         0,    57.3,chromobius,1909e4dae8d04cd68c4b6825d70333e7c20c2bc08dd5491f4834443567f7b902,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":181,""r"":44}",
      2110,      1026,         0,    57.9,chromobius,9eeb59f99c8ddfcb2d834a7904a09cfafec148d89b33e34a438297b0e6209ccc,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":181,""r"":44}",
      2110,      1559,         0,   115.2,chromobius,1909e4dae8d04cd68c4b6825d70333e7c20c2bc08dd5491f4834443567f7b902*9eeb59f99c8ddfcb2d834a7904a09cfafec148d89b33e34a438297b0e6209ccc,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":181,""r"":44}",
      2073,      1017,         0,    66.6,chromobius,5979684819b2793353200e3c46e440ec5cd2393f2b713a4a0f741602313f472f,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":181,""r"":44}",
      1958,      1002,         0,    66.8,chromobius,7a3715d81fb32a1fe065579f499515a2a0f1d05e0f688b2ec06c8f761a0fa21f,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":181,""r"":44}",
      1958,      1471,         0,   133.4,chromobius,7a3715d81fb32a1fe065579f499515a2a0f1d05e0f688b2ec06c8f761a0fa21f*5979684819b2793353200e3c46e440ec5cd2393f2b713a4a0f741602313f472f,"{""c"":""superdense_color_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":181,""r"":44}",
 100000000,         0,         0, 24234.6,chromobius,a7395cf7d73fc18d3870c25f6d86d1db547e86fe007aeb6608519e74ece42a89,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":253,""r"":52}",
 100000000,         1,         0, 24191.5,chromobius,e5d96a3e515bd3b8a35a66fe7bfb714d813fcce54e3a4b51897beab020d1b8e8,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":253,""r"":52}",
 100000000,         1,         0, 48426.1,chromobius,a7395cf7d73fc18d3870c25f6d86d1db547e86fe007aeb6608519e74ece42a89*e5d96a3e515bd3b8a35a66fe7bfb714d813fcce54e3a4b51897beab020d1b8e8,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":253,""r"":52}",
 100000000,         5,         0, 45113.5,chromobius,ae6b166b191da8b266454299c210e5bc9b7d0164ce6df6d8278eee0dbbd56a13,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":253,""r"":52}",
 100000000,        12,         0, 44958.4,chromobius,33bfcbde87af0c052135e2097b36cc5cad7b5628c041e7146b51cf451b0cf5ac,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":253,""r"":52}",
 100000000,        17,         0, 90071.9,chromobius,ae6b166b191da8b266454299c210e5bc9b7d0164ce6df6d8278eee0dbbd56a13*33bfcbde87af0c052135e2097b36cc5cad7b5628c041e7146b51cf451b0cf5ac,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":253,""r"":52}",
 100000000,        87,         0, 67423.9,chromobius,bd52be51fce85190559efed72efc5c96624de9e60704654946aba772c1bb6a2c,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":253,""r"":52}",
 100000000,       127,         0, 66639.2,chromobius,49debdb393eee866ce42aac229a829e1e502b31d6cc7f7589a236b402d96234b,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":253,""r"":52}",
 100000000,       214,         0,134063.1,chromobius,bd52be51fce85190559efed72efc5c96624de9e60704654946aba772c1bb6a2c*49debdb393eee866ce42aac229a829e1e502b31d6cc7f7589a236b402d96234b,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":253,""r"":52}",
  81606681,      1009,         0, 92659.5,chromobius,a24f1490a62b0a07bc9b00f2d6707bd121ecb53aa89a52b895434b0030025025,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":253,""r"":52}",
  65198143,      1006,         0, 73559.0,chromobius,374dd862709b283ca3ce85a19084732fe825c8c1eba2e3406b35b39890d40e44,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":253,""r"":52}",
  65198143,      1812,         0,166218.5,chromobius,374dd862709b283ca3ce85a19084732fe825c8c1eba2e3406b35b39890d40e44*a24f1490a62b0a07bc9b00f2d6707bd121ecb53aa89a52b895434b0030025025,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":253,""r"":52}",
  14222469,      1098,         0, 22967.3,chromobius,cf9a1d401926db9ab35862fd9ebd76ce0aa4af11635c02d0d4ea76976cf65db9,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":253,""r"":52}",
  11614335,      1008,         0, 18873.5,chromobius,e6d4c1d4f991bdf9e26463bc01ac402492e675060c5b681f96740d6b27636a07,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":253,""r"":52}",
  11614335,      1905,         0, 41840.8,chromobius,e6d4c1d4f991bdf9e26463bc01ac402492e675060c5b681f96740d6b27636a07*cf9a1d401926db9ab35862fd9ebd76ce0aa4af11635c02d0d4ea76976cf65db9,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":253,""r"":52}",
   1718448,      1016,         0,  4181.7,chromobius,41bd64e523ed2e27776695032df2da8cc0ce5fb0163a2358fcb266e9ea83cd76,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":253,""r"":52}",
   1586943,      1000,         0,  3775.6,chromobius,ac6593c1b0be522cea595258816c07d82de05693722b751e75e702fe6f4a1134,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":253,""r"":52}",
   1586943,      1938,         0,  7957.3,chromobius,ac6593c1b0be522cea595258816c07d82de05693722b751e75e702fe6f4a1134*41bd64e523ed2e27776695032df2da8cc0ce5fb0163a2358fcb266e9ea83cd76,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":253,""r"":52}",
     32753,      1010,         0,   212.3,chromobius,921cbdfc27fb7a943a19f4edf74783e88e35fa798d1f438ccb315853dfaab108,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":253,""r"":52}",
     30333,      1005,         0,   197.6,chromobius,5e86c2ad0076fd8794517f197d7b65c5fa47ca160aa8223a476a812f6e948bbd,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":253,""r"":52}",
     30333,      1909,         0,   409.9,chromobius,5e86c2ad0076fd8794517f197d7b65c5fa47ca160aa8223a476a812f6e948bbd*921cbdfc27fb7a943a19f4edf74783e88e35fa798d1f438ccb315853dfaab108,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":253,""r"":52}",
      4498,      1030,         0,    64.5,chromobius,fb21d1820c423b4c4b11c16a8f0be0756e4d3ad9e5898bc82a8b9d2518a1f325,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":253,""r"":52}",
      4422,      1037,         0,    57.8,chromobius,3059c12ca410c6861526550a9d717274a5cf2ddfbb489f8a2155ac8ccec64d43,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":253,""r"":52}",
      4422,      1812,         0,   122.3,chromobius,3059c12ca410c6861526550a9d717274a5cf2ddfbb489f8a2155ac8ccec64d43*fb21d1820c423b4c4b11c16a8f0be0756e4d3ad9e5898bc82a8b9d2518a1f325,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":253,""r"":52}",
      2160,      1034,         0,    63.2,chromobius,d9d97be50b8063aaadebc4ee10b22e928f3a9c4053df97746d58692ac4c86252,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":253,""r"":52}",
      2098,      1010,         0,    66.1,chromobius,59d00eb457d77e11eb732beaf2a061702ed3bff9e74f12956334b787cb6a1711,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":253,""r"":52}",
      2098,      1531,         0,   129.3,chromobius,59d00eb457d77e11eb732beaf2a061702ed3bff9e74f12956334b787cb6a1711*d9d97be50b8063aaadebc4ee10b22e928f3a9c4053df97746d58692ac4c86252,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":253,""r"":52}",
      1932,      1002,         0,    85.7,chromobius,8d8801cf0b263e4285a1191d201ed058be56f3368476c4711e89714e2944e928,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":253,""r"":52}",
      2058,      1038,         0,    89.0,chromobius,a3d4a72f42df3ced5d81954e4a4671ba9e33cc96661d1f9a0635accbde29c494,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":253,""r"":52}",
      1932,      1471,         0,   174.7,chromobius,8d8801cf0b263e4285a1191d201ed058be56f3368476c4711e89714e2944e928*a3d4a72f42df3ced5d81954e4a4671ba9e33cc96661d1f9a0635accbde29c494,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":253,""r"":52}",
      1999,      1003,         0,   109.7,chromobius,a604b3d971bec7274bbf8452b055ee339015bd41c8c1f70dd269f170c6e92e54,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":253,""r"":52}",
      2008,      1007,         0,   111.9,chromobius,7a8d7259fb59414cd58651662cd2a538e423e523b8d6dbbe436a213669f6675f,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":253,""r"":52}",
      1999,      1502,         0,   221.6,chromobius,a604b3d971bec7274bbf8452b055ee339015bd41c8c1f70dd269f170c6e92e54*7a8d7259fb59414cd58651662cd2a538e423e523b8d6dbbe436a213669f6675f,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":253,""r"":52}",
      2077,      1004,         0,   131.8,chromobius,402724225f89645c4445094713de6a7435ac9010cf7b1acbf3a0cb3d79a22d62,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":253,""r"":52}",
      2037,      1006,         0,   135.4,chromobius,e93edeccbfba2753a37c56469416d571192bc1d58dab878fd65b914d872fb52f,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":253,""r"":52}",
      2037,      1504,         0,   267.2,chromobius,e93edeccbfba2753a37c56469416d571192bc1d58dab878fd65b914d872fb52f*402724225f89645c4445094713de6a7435ac9010cf7b1acbf3a0cb3d79a22d62,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":253,""r"":52}",
      2094,      1014,         0,   173.2,chromobius,ae02429d4f0126dcd50b4a10a5a3b282dbca4453b9930333c9f25ea5c96a378c,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":253,""r"":52}",
      1978,      1006,         0,   178.4,chromobius,ea642fe3810fddddf114a67a3b0b77a878333774797a0acbebb62de91274e889,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":253,""r"":52}",
      1978,      1477,         0,   351.6,chromobius,ea642fe3810fddddf114a67a3b0b77a878333774797a0acbebb62de91274e889*ae02429d4f0126dcd50b4a10a5a3b282dbca4453b9930333c9f25ea5c96a378c,"{""c"":""superdense_color_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":253,""r"":52}",
 100000000,         0,         0, 40574.5,chromobius,2d2f521ca7494989c67fdf1a86164ca6ece8baaeabdbcfb0d3108a61ee970aae,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":337,""r"":60}",
 100000000,         0,         0, 40170.8,chromobius,dab60785de03bc0705ea232412a6ead462390967d9b03c9579b0f7ee5b6681ad,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":337,""r"":60}",
 100000000,         0,         0, 80745.3,chromobius,2d2f521ca7494989c67fdf1a86164ca6ece8baaeabdbcfb0d3108a61ee970aae*dab60785de03bc0705ea232412a6ead462390967d9b03c9579b0f7ee5b6681ad,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":337,""r"":60}",
 100000000,         3,         0, 75810.9,chromobius,436022c91c976baaf82ca6a50df305e4675845c67906f25af08eb3ea0669c50b,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":337,""r"":60}",
 100000000,         2,         0, 75219.7,chromobius,c971660856541f6a70992f979cb5e8f066a6095978bb045bdcebba75e7e71640,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":337,""r"":60}",
 100000000,         5,         0,151030.6,chromobius,436022c91c976baaf82ca6a50df305e4675845c67906f25af08eb3ea0669c50b*c971660856541f6a70992f979cb5e8f066a6095978bb045bdcebba75e7e71640,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":337,""r"":60}",
 100000000,        11,         0,112160.7,chromobius,4871f48916d71a11804458f45a04b418f784c24d4fbbd20e144b3a0e4ce34c06,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":337,""r"":60}",
 100000000,        15,         0,111557.6,chromobius,da5564a0397279bfd5028f6565e55e014a141baf7b012d61b6a24d682343fdcf,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":337,""r"":60}",
 100000000,        26,         0,223718.3,chromobius,4871f48916d71a11804458f45a04b418f784c24d4fbbd20e144b3a0e4ce34c06*da5564a0397279bfd5028f6565e55e014a141baf7b012d61b6a24d682343fdcf,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":337,""r"":60}",
 100000000,       232,         0,189243.5,chromobius,c8c14249d8fee0cce3a6b1049dd2a79c1f3bfbffd5191b0667a0b0bef6b21220,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":337,""r"":60}",
 100000000,       314,         0,187880.5,chromobius,d0624d6bafa55a5f3176f3e719f4597780fd8a23c0f7d4565c3ec08b605a339d,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":337,""r"":60}",
 100000000,       546,         0,377124.0,chromobius,c8c14249d8fee0cce3a6b1049dd2a79c1f3bfbffd5191b0667a0b0bef6b21220*d0624d6bafa55a5f3176f3e719f4597780fd8a23c0f7d4565c3ec08b605a339d,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":337,""r"":60}",
  51160355,      1020,         0,139779.7,chromobius,d7f3a442f53773f10a9cd4909af2d771c22ca3ed0b6790735470d26fd1d7d0d0,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":337,""r"":60}",
  45514960,      1007,         0,123330.3,chromobius,b36a6d71a729954ec7c074c0914c25f92027120fcc52bc7131ca3ba1bad5cd50,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":337,""r"":60}",
  45514960,      1914,         0,263110.0,chromobius,b36a6d71a729954ec7c074c0914c25f92027120fcc52bc7131ca3ba1bad5cd50*d7f3a442f53773f10a9cd4909af2d771c22ca3ed0b6790735470d26fd1d7d0d0,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":337,""r"":60}",
   5059342,      1002,         0, 21850.1,chromobius,835bccb6454c5b0d19f244551b3afa80e1ccb466a49c97f711cd4ef3955263c0,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":60}",
   4667459,      1023,         0, 19031.8,chromobius,89ec710e7d4b71a21e6cf2e66e53a005a63b3339fc5e768da8bd652bbf4978cc,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":60}",
   4667459,      1947,         0, 40881.9,chromobius,89ec710e7d4b71a21e6cf2e66e53a005a63b3339fc5e768da8bd652bbf4978cc*835bccb6454c5b0d19f244551b3afa80e1ccb466a49c97f711cd4ef3955263c0,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":60}",
     50995,      1014,         0,   562.1,chromobius,d68a9c28a16b07b4b6ebbc0420feb53707c7cfbfd7f1f3135a37118bbcd3d88b,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":337,""r"":60}",
     47956,      1141,         0,   539.4,chromobius,bd6f5ff7061222689309674ef4ac59f8dccf7dc721477fec322aaba19cbd906e,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":337,""r"":60}",
     47956,      2072,         0,  1101.5,chromobius,bd6f5ff7061222689309674ef4ac59f8dccf7dc721477fec322aaba19cbd906e*d68a9c28a16b07b4b6ebbc0420feb53707c7cfbfd7f1f3135a37118bbcd3d88b,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":337,""r"":60}",
      4531,      1008,         0,   112.0,chromobius,83918a24650b3e68305bc2473cb05baa8c95ddc15d6fa9a9b58feb41c3d86dbe,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":337,""r"":60}",
      4412,      1038,         0,   102.3,chromobius,e1b2ca77f1071861586550a15bcb38daa6a0b3b02ff2a97121f59bed7a7269cf,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":337,""r"":60}",
      4412,      1789,         0,   214.3,chromobius,e1b2ca77f1071861586550a15bcb38daa6a0b3b02ff2a97121f59bed7a7269cf*83918a24650b3e68305bc2473cb05baa8c95ddc15d6fa9a9b58feb41c3d86dbe,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":337,""r"":60}",
      2041,      1038,         0,   124.7,chromobius,fa7faf8a5cdbb3a83596152325d8425f2c9b2413da91f356319d7df452c6735f,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":337,""r"":60}",
      1946,      1031,         0,   122.9,chromobius,d79dd0967f410404a41937f04df1ab999c1af795be0dd732ba25884514048514,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":337,""r"":60}",
      1946,      1496,         0,   247.6,chromobius,d79dd0967f410404a41937f04df1ab999c1af795be0dd732ba25884514048514*fa7faf8a5cdbb3a83596152325d8425f2c9b2413da91f356319d7df452c6735f,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":337,""r"":60}",
      2005,      1020,         0,   195.8,chromobius,e5dff405d05889d8e7d5d234db2dd81ca1531561ae5cbf761ce03fcef1b78d74,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":337,""r"":60}",
      2379,      1127,         0,   217.8,chromobius,c3619da456ce38806f683b1fce10304aeb4db39b62364e21d293cb106f70b70b,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":337,""r"":60}",
      2005,      1487,         0,   413.6,chromobius,e5dff405d05889d8e7d5d234db2dd81ca1531561ae5cbf761ce03fcef1b78d74*c3619da456ce38806f683b1fce10304aeb4db39b62364e21d293cb106f70b70b,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":337,""r"":60}",
      2150,      1096,         0,   272.2,chromobius,cc6cc09e5b77bd38bd1841135dbed7940a21841ca70312976743b5112c4dfafe,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":337,""r"":60}",
      2139,      1069,         0,   255.0,chromobius,931560f5ffa673a27396dfd75ac16c33942a823fd50bee3d569a57888882fcb5,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":337,""r"":60}",
      2139,      1614,         0,   527.2,chromobius,931560f5ffa673a27396dfd75ac16c33942a823fd50bee3d569a57888882fcb5*cc6cc09e5b77bd38bd1841135dbed7940a21841ca70312976743b5112c4dfafe,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":337,""r"":60}",
      2101,      1008,         0,   345.9,chromobius,bbf77b3b8f78205839d7584bae45ff29e00963972fcb13384b05f3913af14d3a,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":337,""r"":60}",
      1991,      1025,         0,   328.2,chromobius,e51fc1bb588cc698d711ffc6ac452aaa314b4ec9ce39af814dd0b28adb2d8199,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":337,""r"":60}",
      1991,      1488,         0,   674.1,chromobius,e51fc1bb588cc698d711ffc6ac452aaa314b4ec9ce39af814dd0b28adb2d8199*bbf77b3b8f78205839d7584bae45ff29e00963972fcb13384b05f3913af14d3a,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":337,""r"":60}",
      2050,      1006,         0,   434.2,chromobius,e41d8413ca85be607f9cfc948e64426ffe248b7a28d556839fcaafab8dc242a2,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":337,""r"":60}",
      2002,      1029,         0,   455.5,chromobius,92463c3bd843325a55c0566732934205672ec9e18889b36c99360de0f71f4c83,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":337,""r"":60}",
      2002,      1506,         0,   889.7,chromobius,92463c3bd843325a55c0566732934205672ec9e18889b36c99360de0f71f4c83*e41d8413ca85be607f9cfc948e64426ffe248b7a28d556839fcaafab8dc242a2,"{""c"":""superdense_color_code_XZ"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":337,""r"":60}",
 100000000,         0,         0, 63965.9,chromobius,7a0ba4621a055bc19544f8973656d86fe8b9f9ac38c9a41c66ec13f2624636dd,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":433,""r"":68}",
 100000000,         0,         0, 63726.5,chromobius,1186e769a66c49a4e6baa53f663073ecff6a420349fda34498298d72966fc059,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":433,""r"":68}",
 100000000,         0,         0,127692.4,chromobius,7a0ba4621a055bc19544f8973656d86fe8b9f9ac38c9a41c66ec13f2624636dd*1186e769a66c49a4e6baa53f663073ecff6a420349fda34498298d72966fc059,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":433,""r"":68}",
 100000000,         0,         0,121328.0,chromobius,d0adc4b92c7edd74bbe8fe7c43b03c9f14e7b3c294e2291d63b35a67826c10c1,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":433,""r"":68}",
 100000000,         2,         0,120714.6,chromobius,a62cd9e63fb0b9d8289b61b64ba66af6fedffc9e8a9e7466fed99ce8dbd2f7ed,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":433,""r"":68}",
 100000000,         2,         0,242042.6,chromobius,d0adc4b92c7edd74bbe8fe7c43b03c9f14e7b3c294e2291d63b35a67826c10c1*a62cd9e63fb0b9d8289b61b64ba66af6fedffc9e8a9e7466fed99ce8dbd2f7ed,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":433,""r"":68}",
 100000000,         1,         0,181912.7,chromobius,0f5fb94bd0cc99af0046da808acc8a5c9d17015981d960b8b1b47df4109a847b,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":433,""r"":68}",
 100000000,         3,         0,180642.6,chromobius,3f4dad285ef0876bf40c9358118d483336e4d92e5ffcb21b9962db07f594b0b0,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":433,""r"":68}",
 100000000,         4,         0,362555.3,chromobius,0f5fb94bd0cc99af0046da808acc8a5c9d17015981d960b8b1b47df4109a847b*3f4dad285ef0876bf40c9358118d483336e4d92e5ffcb21b9962db07f594b0b0,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":433,""r"":68}",
 100000000,        38,         0,315163.6,chromobius,c33c0f3479e0b364716eef8f7251beef6ce0e99692b33ded6864c896dfc4c523,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":433,""r"":68}",
 100000000,        56,         0,313227.6,chromobius,17aff9b2aab08e533d4dd707335ac04af1e93f3ca8d03cd6ba3c77deff6be3be,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":433,""r"":68}",
 100000000,        94,         0,628391.2,chromobius,c33c0f3479e0b364716eef8f7251beef6ce0e99692b33ded6864c896dfc4c523*17aff9b2aab08e533d4dd707335ac04af1e93f3ca8d03cd6ba3c77deff6be3be,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":433,""r"":68}",
 100000000,       424,         0,466971.8,chromobius,8dd9cb34920090fb5c5ef57080658efbd9bb5bf19877fdb2c2d104533e1803b3,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":433,""r"":68}",
 100000000,       586,         0,466700.6,chromobius,1591185f18dceeee426dc4cb279f2d32d2e1110b48808493b074e3ee7b38bd0b,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":433,""r"":68}",
 100000000,      1010,         0,933672.4,chromobius,8dd9cb34920090fb5c5ef57080658efbd9bb5bf19877fdb2c2d104533e1803b3*1591185f18dceeee426dc4cb279f2d32d2e1110b48808493b074e3ee7b38bd0b,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":433,""r"":68}",
  15455740,      1015,         0,113353.4,chromobius,03fee2a311f9f121de441a6e60993c6dfa8327f3033aa9e74445acb6322534d5,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":433,""r"":68}",
  13814885,      1003,         0,100808.5,chromobius,b1589c13747aa4f9951c1416986532a21ef5e7725ff766e58ab5aed5f498dc41,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":433,""r"":68}",
  13814885,      1910,         0,214161.9,chromobius,b1589c13747aa4f9951c1416986532a21ef5e7725ff766e58ab5aed5f498dc41*03fee2a311f9f121de441a6e60993c6dfa8327f3033aa9e74445acb6322534d5,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":433,""r"":68}",
     75891,      1002,         0,  1375.3,chromobius,c5465ecf5df23395db13250c1add62ab1183fecafab907f8bb40c521633ec621,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":433,""r"":68}",
     76249,      1119,         0,  1325.9,chromobius,00d47168225a87322c13878b763dbc66273c8b5fe8a33203dc265720f7cac5e6,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":433,""r"":68}",
     75891,      2101,         0,  2701.2,chromobius,c5465ecf5df23395db13250c1add62ab1183fecafab907f8bb40c521633ec621*00d47168225a87322c13878b763dbc66273c8b5fe8a33203dc265720f7cac5e6,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":433,""r"":68}",
      4803,      1045,         0,   219.6,chromobius,4aafff1bd1fe6e06f0791b718a1b2a453f815bafa89c94bd6f340b57f8c80828,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":433,""r"":68}",
      4514,      1012,         0,   193.9,chromobius,2b2732610eb91c271e60564283e6fba443ee17fa70a0f05516ae812471bfc5b7,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":433,""r"":68}",
      4514,      1774,         0,   413.5,chromobius,2b2732610eb91c271e60564283e6fba443ee17fa70a0f05516ae812471bfc5b7*4aafff1bd1fe6e06f0791b718a1b2a453f815bafa89c94bd6f340b57f8c80828,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":433,""r"":68}",
      1975,      1014,         0,   305.6,chromobius,e89034a0a9408b7812d679fd0b7220b0b5fc54cce8549c7a4868c8e478354f96,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":433,""r"":68}",
      2130,      1006,         0,   295.8,chromobius,62f6a550afeda1291eee41c7cd15df0be0f68e77fee1b4e8802f2fd5d7aa4346,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":433,""r"":68}",
      1975,      1468,         0,   601.4,chromobius,e89034a0a9408b7812d679fd0b7220b0b5fc54cce8549c7a4868c8e478354f96*62f6a550afeda1291eee41c7cd15df0be0f68e77fee1b4e8802f2fd5d7aa4346,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":433,""r"":68}",
      2086,      1052,         0,   517.2,chromobius,8cbdcd38e93fc5ba97b8c0775c1604a527ae83f28ebb5f3804e6faa5ee51eacc,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":433,""r"":68}",
      1997,      1001,         0,   463.4,chromobius,c3764ca359ffdde285286aa8bf90155f8b320724c74861a6b121fd77c6215a57,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":433,""r"":68}",
      1997,      1503,         0,   980.6,chromobius,c3764ca359ffdde285286aa8bf90155f8b320724c74861a6b121fd77c6215a57*8cbdcd38e93fc5ba97b8c0775c1604a527ae83f28ebb5f3804e6faa5ee51eacc,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":433,""r"":68}",
      1946,      1002,         0,   595.3,chromobius,61d9f83c9efcb02f431cdaee51756b81fb81ab64eafd3858706effaacfc44c4d,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":433,""r"":68}",
      1963,      1019,         0,   525.8,chromobius,a30fda2cd795cd296a5c88725589491dad49ecd9499b2f088a196ff76b357fa0,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":433,""r"":68}",
      1946,      1492,         0,  1121.1,chromobius,61d9f83c9efcb02f431cdaee51756b81fb81ab64eafd3858706effaacfc44c4d*a30fda2cd795cd296a5c88725589491dad49ecd9499b2f088a196ff76b357fa0,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":433,""r"":68}",
      2119,      1053,         0,   750.0,chromobius,627854b994632eec182bc4b6de0e072f01e43c6d08ce3b21d0d0d116148c87c1,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":433,""r"":68}",
      2021,      1006,         0,   760.4,chromobius,d144196df21be4aaaeb80d9ba6ef0fab4a04bfd3a1b01faf60f116e4f8d6d27b,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":433,""r"":68}",
      2021,      1510,         0,  1510.4,chromobius,d144196df21be4aaaeb80d9ba6ef0fab4a04bfd3a1b01faf60f116e4f8d6d27b*627854b994632eec182bc4b6de0e072f01e43c6d08ce3b21d0d0d116148c87c1,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":433,""r"":68}",
      2017,      1004,         0,  1001.5,chromobius,3e9d56bc14ae5076ba4920d9c2ff9999971bbc988b78602bb611cf5e0676aeb7,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":433,""r"":68}",
      2023,      1013,         0,  1196.5,chromobius,9251a7a4ce5db9ebf310823c777190384b5855a55e9f6ae3da5b17bcdaca632e,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":433,""r"":68}",
      2017,      1511,         0,  2198.0,chromobius,3e9d56bc14ae5076ba4920d9c2ff9999971bbc988b78602bb611cf5e0676aeb7*9251a7a4ce5db9ebf310823c777190384b5855a55e9f6ae3da5b17bcdaca632e,"{""c"":""superdense_color_code_XZ"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":433,""r"":68}",
 100000000,         0,         0, 96257.3,chromobius,bc0512f55913508647d37b5e248940ddbee64109de43bcd87749867d88be3eb5,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":541,""r"":76}",
 100000000,         0,         0, 95749.1,chromobius,1d911ab31834b89f06f4860f48d34569dfec53617857a658d91242d28da6e582,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":541,""r"":76}",
 100000000,         0,         0,192006.4,chromobius,bc0512f55913508647d37b5e248940ddbee64109de43bcd87749867d88be3eb5*1d911ab31834b89f06f4860f48d34569dfec53617857a658d91242d28da6e582,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":541,""r"":76}",
 100000000,         0,         0,184039.1,chromobius,35041ba76918bbc7d576e1764345963414287476c64ce1d2ed293404706c2971,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":541,""r"":76}",
 100000000,         0,         0,183201.6,chromobius,f296ba1fa78002abbab29c8e8edcf0dde2a0958f7ae6d5e56633fc61966ac88b,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":541,""r"":76}",
 100000000,         0,         0,367240.7,chromobius,35041ba76918bbc7d576e1764345963414287476c64ce1d2ed293404706c2971*f296ba1fa78002abbab29c8e8edcf0dde2a0958f7ae6d5e56633fc61966ac88b,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":541,""r"":76}",
 100000000,         0,         0,279668.1,chromobius,bc0a62e6b3d0f3c363783e84835154ee53bd3a5715f03d4fa048889a540c245b,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":541,""r"":76}",
 100000000,         0,         0,277259.5,chromobius,df3b28e56018ccd96e423ccf45c65375c1311b0530f6c181e9734a6b4fa0a449,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":541,""r"":76}",
 100000000,         0,         0,556927.6,chromobius,bc0a62e6b3d0f3c363783e84835154ee53bd3a5715f03d4fa048889a540c245b*df3b28e56018ccd96e423ccf45c65375c1311b0530f6c181e9734a6b4fa0a449,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":541,""r"":76}",
 100000000,        11,         0,496936.4,chromobius,595277ca68e5d7b70660d60adceaf9ae7f0ce321ff9c310ba94910cb344bb7fe,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":541,""r"":76}",
 100000000,        10,         0,493444.7,chromobius,2653efb1cbb2c9c735c5364fe4ea2e336952ad4f007329a439748ca71b8e3737,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":541,""r"":76}",
 100000000,        21,         0,990381.1,chromobius,595277ca68e5d7b70660d60adceaf9ae7f0ce321ff9c310ba94910cb344bb7fe*2653efb1cbb2c9c735c5364fe4ea2e336952ad4f007329a439748ca71b8e3737,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":541,""r"":76}",
 100000000,       128,         0,754569.5,chromobius,257d1684eb1e14f36a00c32e5ad76722a2d289366b3eeae64b3020a7f5d429b6,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":541,""r"":76}",
 100000000,       131,         0,748853.5,chromobius,6f75b9ad97afd02299f25e0605e22e24567e16a2edea54a42475f3bf9e35eed1,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":541,""r"":76}",
 100000000,       259,         0,1503423.0,chromobius,257d1684eb1e14f36a00c32e5ad76722a2d289366b3eeae64b3020a7f5d429b6*6f75b9ad97afd02299f25e0605e22e24567e16a2edea54a42475f3bf9e35eed1,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":541,""r"":76}",
  50587181,      1002,         0,608899.5,chromobius,63c7a7c442f3a168c5fe47515adb6c1e3d514c921a6f51344e5bb92bd8f2617c,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":541,""r"":76}",
  44816945,      1011,         0,536932.5,chromobius,60026fec3c01ce9bb684cf3f73f5d350bccd41261548676d8d986a1f7ba3005e,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":541,""r"":76}",
  44816945,      1899,         0,1145832.0,chromobius,60026fec3c01ce9bb684cf3f73f5d350bccd41261548676d8d986a1f7ba3005e*63c7a7c442f3a168c5fe47515adb6c1e3d514c921a6f51344e5bb92bd8f2617c,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":541,""r"":76}",
    111849,      1016,         0,  3118.0,chromobius,fe5181b636f0920a695614b9b1367d999636efa63545bcad954eef94acd5b5c1,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":541,""r"":76}",
    102206,      1031,         0,  2781.5,chromobius,a09afc3f0563cf60e8064a42e0b00ba7d8ec5fe3229d7b2801d76e3cdd01ba78,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":541,""r"":76}",
    102206,      1950,         0,  5899.5,chromobius,a09afc3f0563cf60e8064a42e0b00ba7d8ec5fe3229d7b2801d76e3cdd01ba78*fe5181b636f0920a695614b9b1367d999636efa63545bcad954eef94acd5b5c1,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":541,""r"":76}",
      4956,      1010,         0,   324.3,chromobius,3992f7f96d0101e23d0f31d0ea252df75a2eb2a3ebe79c8b6299866f912a3d83,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":541,""r"":76}",
      4817,      1028,         0,   281.5,chromobius,79f8d1935c0713dcdd25f8e9d696fb45e4da22e3728ccfd3ddaca522c70a3801,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":541,""r"":76}",
      4817,      1800,         0,   605.8,chromobius,79f8d1935c0713dcdd25f8e9d696fb45e4da22e3728ccfd3ddaca522c70a3801*3992f7f96d0101e23d0f31d0ea252df75a2eb2a3ebe79c8b6299866f912a3d83,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":541,""r"":76}",
      2298,      1078,         0,   741.4,chromobius,1aa0a732ba837447dc05adc6c51ee92a118fc948c96630c57fe0d4d3acdbf737,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":541,""r"":76}",
      2023,      1014,         0,   696.2,chromobius,681e7cbe73c29a99820b332e39e4870eb538ffad920c427725fbe718a5186ce3,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":541,""r"":76}",
      2023,      1487,         0,  1437.6,chromobius,681e7cbe73c29a99820b332e39e4870eb538ffad920c427725fbe718a5186ce3*1aa0a732ba837447dc05adc6c51ee92a118fc948c96630c57fe0d4d3acdbf737,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":541,""r"":76}",
      2031,      1012,         0,  1017.8,chromobius,f0620cf85e9079fb287cae9c5ae7954b47e660009f2ae41a89b2807a5ab0788f,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":541,""r"":76}",
      2007,      1002,         0,   914.3,chromobius,9c50b6134a0764fffdbec8bece370c136bafb25ce9f54e1348f0d56581f29a26,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":541,""r"":76}",
      2007,      1503,         0,  1932.1,chromobius,9c50b6134a0764fffdbec8bece370c136bafb25ce9f54e1348f0d56581f29a26*f0620cf85e9079fb287cae9c5ae7954b47e660009f2ae41a89b2807a5ab0788f,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":541,""r"":76}",
      2003,      1004,         0,  1399.7,chromobius,27170755f4794baff4f866db6a5624f2b9d97b93f0ab470b88e72ac7c964d624,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":541,""r"":76}",
      2052,      1031,         0,  1403.3,chromobius,7eedaaa5d6703a6070a8f17af3220d476de23fa13e0169944e1f790e67e88d34,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":541,""r"":76}",
      2003,      1506,         0,  2803.0,chromobius,27170755f4794baff4f866db6a5624f2b9d97b93f0ab470b88e72ac7c964d624*7eedaaa5d6703a6070a8f17af3220d476de23fa13e0169944e1f790e67e88d34,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":541,""r"":76}",
      2173,      1093,         0,  1806.4,chromobius,50e763cde18ed4d10b24987e6e449053cfdf48e81c3a32bd89445e350379372f,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":541,""r"":76}",
      1969,      1011,         0,  1960.5,chromobius,6e94874e9e1e33a5952425024cd31c884e83f1916b3dce79e510cb405741d316,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":541,""r"":76}",
      1969,      1493,         0,  3766.9,chromobius,6e94874e9e1e33a5952425024cd31c884e83f1916b3dce79e510cb405741d316*50e763cde18ed4d10b24987e6e449053cfdf48e81c3a32bd89445e350379372f,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":541,""r"":76}",
      2150,      1044,         0,  2724.6,chromobius,fbe7d3bad5abd643d7899cc0a84a102ed5d674911280c1e9b07428802c660468,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":541,""r"":76}",
      2158,      1045,         0,  3395.6,chromobius,b3e87fdfb57f3522c535c98ec74f9f774518f1f150ea7310b8314dd9aa91f9f7,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":541,""r"":76}",
      2150,      1580,         0,  6120.2,chromobius,fbe7d3bad5abd643d7899cc0a84a102ed5d674911280c1e9b07428802c660468*b3e87fdfb57f3522c535c98ec74f9f774518f1f150ea7310b8314dd9aa91f9f7,"{""c"":""superdense_color_code_XZ"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":541,""r"":76}",
    153608,      1104,         0,   0.528,sparse_blossom_correlated,6a503e9c621b43c98050b74037f941d90456e4596621aa437f3819f48cff73e8,"{""c"":""surface_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    352602,      2065,         0,    1.05,sparse_blossom_correlated,83307e1500a1cd2c4929cbee230ccdc5f4768c680549daee951043bae40d7045,"{""c"":""surface_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    153608,      1997,         0,    1.58,sparse_blossom_correlated,6a503e9c621b43c98050b74037f941d90456e4596621aa437f3819f48cff73e8*83307e1500a1cd2c4929cbee230ccdc5f4768c680549daee951043bae40d7045,"{""c"":""surface_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    146231,      1034,         0,    1.50,pymatching,697c75b0fe8c8f0bb8854c043c8ddf1677b8c0679e42ce7f8a39c55f94a5ba5a,"{""c"":""surface_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    280637,      2017,         0,    2.39,pymatching,9455785765903a7c55e100a7dde446c56531158262f02c42823b1909a4d5fd08,"{""c"":""surface_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    146231,      2078,         0,    3.89,pymatching,697c75b0fe8c8f0bb8854c043c8ddf1677b8c0679e42ce7f8a39c55f94a5ba5a*9455785765903a7c55e100a7dde446c56531158262f02c42823b1909a4d5fd08,"{""c"":""surface_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    137757,      1001,         0,   0.989,chromobius,bec74326d3f3c88f0d987ca22c00851f9576f3a5274947c65e92c5335a3ed170,"{""c"":""surface_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    128658,      1025,         0,   0.689,chromobius,854f222596cb2f10b7bb1eb870a1a4e9ef30a6c6fc3842372683d78355473b81,"{""c"":""surface_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    128658,      1952,         0,    1.68,chromobius,854f222596cb2f10b7bb1eb870a1a4e9ef30a6c6fc3842372683d78355473b81*bec74326d3f3c88f0d987ca22c00851f9576f3a5274947c65e92c5335a3ed170,"{""c"":""surface_code_XZ"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
   1253641,      1068,         0,    18.3,sparse_blossom_correlated,e0bc53ee7428f3d16a7595d83dd720f6cd6dc2230748eb413f02d7bd4d74dcbc,"{""c"":""surface_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
   2512149,      2065,         0,    41.4,sparse_blossom_correlated,57846f538dc905e7864102720c00db0161114362d4c275790bbc53013fcfce3c,"{""c"":""surface_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
   1253641,      2098,         0,    59.7,sparse_blossom_correlated,e0bc53ee7428f3d16a7595d83dd720f6cd6dc2230748eb413f02d7bd4d74dcbc*57846f538dc905e7864102720c00db0161114362d4c275790bbc53013fcfce3c,"{""c"":""surface_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
    784961,      1005,         0,    5.96,pymatching,9693ad406199b4d3598217aaf5dec1d328d07d00832238a77229ae42a77f44fc,"{""c"":""surface_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
   1377382,      2044,         0,    9.93,pymatching,2d467206ca6bcd2281618cb8731455e851c7b75277b62a22a365c8cf6923000d,"{""c"":""surface_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
    784961,      2168,         0,    15.9,pymatching,9693ad406199b4d3598217aaf5dec1d328d07d00832238a77229ae42a77f44fc*2d467206ca6bcd2281618cb8731455e851c7b75277b62a22a365c8cf6923000d,"{""c"":""surface_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
    660290,      1000,         0,    18.0,chromobius,e9e8bee0c9d8a26fe84c08dc449d7569cb532bab5f8efe24d1b5d572c6a990b9,"{""c"":""surface_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
    654037,      1015,         0,    17.6,chromobius,77440067e6de31fd01c59d0c1ed2c4b6582c3cb2529e94492696fa26a2ea0031,"{""c"":""surface_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
    654037,      2004,         0,    35.6,chromobius,77440067e6de31fd01c59d0c1ed2c4b6582c3cb2529e94492696fa26a2ea0031*e9e8bee0c9d8a26fe84c08dc449d7569cb532bab5f8efe24d1b5d572c6a990b9,"{""c"":""surface_code_XZ"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
   8218476,      1880,         0,   155.0,pymatching,bc47816ee2851ac36ac17a54abd23bb54cb6496d4813674577fa2e159b11a597,"{""c"":""surface_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
   9272439,      2140,         0,   174.1,pymatching,39892a5feda4ea15ed66b013f897982fdb52015d3820fe7b667316cccfc573e0,"{""c"":""surface_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
   8218476,      3776,         0,   329.1,pymatching,bc47816ee2851ac36ac17a54abd23bb54cb6496d4813674577fa2e159b11a597*39892a5feda4ea15ed66b013f897982fdb52015d3820fe7b667316cccfc573e0,"{""c"":""surface_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
  25221948,      1912,         0,  1334.2,sparse_blossom_correlated,b124075756aabdca1bf960ff7809884079c65a742dac2e99605a5d7bd652bdde,"{""c"":""surface_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
  27367877,      2138,         0,  1461.4,sparse_blossom_correlated,9d1abed3b0e4e6af6c87bcbce8600d28dc233fde4435461e31c32d1ec0ed8f7d,"{""c"":""surface_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
  25221948,      3882,         0,  2795.6,sparse_blossom_correlated,b124075756aabdca1bf960ff7809884079c65a742dac2e99605a5d7bd652bdde*9d1abed3b0e4e6af6c87bcbce8600d28dc233fde4435461e31c32d1ec0ed8f7d,"{""c"":""surface_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
   3981680,      1040,         0,   467.8,chromobius,ebddac421f103f01175109db03401f2c75482a8b777a3b94e0494619f2f1aafc,"{""c"":""surface_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
   4043037,      1062,         0,   432.7,chromobius,f46c8e39b28b055bc89408d066b7de236600bcd332ca93c303c26fcf333c80f0,"{""c"":""surface_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
   3981680,      2086,         0,   900.5,chromobius,ebddac421f103f01175109db03401f2c75482a8b777a3b94e0494619f2f1aafc*f46c8e39b28b055bc89408d066b7de236600bcd332ca93c303c26fcf333c80f0,"{""c"":""surface_code_XZ"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
  59718318,      1911,         0,  2614.8,pymatching,04c820ba3305bf235323259d7d84dab9f2534792e1a5352d9827e02c53899b57,"{""c"":""surface_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
  63697703,      2090,         0,  2793.9,pymatching,03d0e75ec80a9b2c50dc77e3e46f314596cda25e65479c2343fbe0763c8c7749,"{""c"":""surface_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
  59718318,      3870,         0,  5408.7,pymatching,04c820ba3305bf235323259d7d84dab9f2534792e1a5352d9827e02c53899b57*03d0e75ec80a9b2c50dc77e3e46f314596cda25e65479c2343fbe0763c8c7749,"{""c"":""surface_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
 190000000,      1207,         0, 25104.3,sparse_blossom_correlated,06f8dd42d59cc3ebcb4dc484142820e31dd4f93386d09c9ae9e168e41a2c0522,"{""c"":""surface_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
 200000000,      1377,         0, 26888.8,sparse_blossom_correlated,3cdd251def8b19af03a9128d9d9f62217f05ab0030bf11e53e54b2773c6f574c,"{""c"":""surface_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
 190000000,      2515,         0, 51993.1,sparse_blossom_correlated,06f8dd42d59cc3ebcb4dc484142820e31dd4f93386d09c9ae9e168e41a2c0522*3cdd251def8b19af03a9128d9d9f62217f05ab0030bf11e53e54b2773c6f574c,"{""c"":""surface_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
  28078633,      1046,         0,  9064.5,chromobius,a29886a7e1df23fbc1bbee2e6171a8833ffe72110d79e33a360414916a02e9a1,"{""c"":""surface_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
  28399245,      1014,         0,  8360.7,chromobius,7ae59f1556315300007ec6f8c172a45f5987e4c430bb4c5c2ca9bf0794d7d771,"{""c"":""surface_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
  28078633,      2049,         0, 17425.2,chromobius,a29886a7e1df23fbc1bbee2e6171a8833ffe72110d79e33a360414916a02e9a1*7ae59f1556315300007ec6f8c172a45f5987e4c430bb4c5c2ca9bf0794d7d771,"{""c"":""surface_code_XZ"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
 190000000,       822,         0, 16652.8,pymatching,f6907102f2beab78ccae65ac21025cd436f657b998d6fa507a911f0a428ffd81,"{""c"":""surface_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 200000000,       882,         0, 17694.8,pymatching,08c5dd4220cb10eb91e15bb91a2b09c8517b68775748a468d3267ab46dc0cf81,"{""c"":""surface_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 190000000,      1660,         0, 34347.6,pymatching,f6907102f2beab78ccae65ac21025cd436f657b998d6fa507a911f0a428ffd81*08c5dd4220cb10eb91e15bb91a2b09c8517b68775748a468d3267ab46dc0cf81,"{""c"":""surface_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 190000000,       104,         0, 58193.1,sparse_blossom_correlated,418c5bdcf2fc4891e86debb75217b707bd699b0b76652f7fef25f235537f095c,"{""c"":""surface_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 200000000,       114,         0, 61385.1,sparse_blossom_correlated,ab3ce740be420fd9d0a0adb558a4c70d5f5d3efac11f7ae0ee5f809674601ad5,"{""c"":""surface_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 190000000,       212,         0,119578.2,sparse_blossom_correlated,418c5bdcf2fc4891e86debb75217b707bd699b0b76652f7fef25f235537f095c*ab3ce740be420fd9d0a0adb558a4c70d5f5d3efac11f7ae0ee5f809674601ad5,"{""c"":""surface_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 100000000,       499,         0, 66752.6,chromobius,2c4973abf8d0a4d64b8404b7f729fde73ab9c0b5a94230534bf3922835bd4802,"{""c"":""surface_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 100000000,       515,         0, 67266.1,chromobius,624669dc186ce48112eeda077d849157e06111c467e74e8e5febdc9cafa8caa9,"{""c"":""surface_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 100000000,      1014,         0,134018.7,chromobius,2c4973abf8d0a4d64b8404b7f729fde73ab9c0b5a94230534bf3922835bd4802*624669dc186ce48112eeda077d849157e06111c467e74e8e5febdc9cafa8caa9,"{""c"":""surface_code_XZ"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 200000000,        89,         0, 32760.0,pymatching,dbd37b4251fc121571f81d1d01f2654b70e6697365fa1eb5679231f432f21a9b,"{""c"":""surface_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 200000000,       107,         0, 33119.1,pymatching,4d8d103fb1ce5da21e08b89e35f2fbc9e8db43bbb844fbff4b96ec1e081b63b4,"{""c"":""surface_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 200000000,       196,         0, 65879.1,pymatching,dbd37b4251fc121571f81d1d01f2654b70e6697365fa1eb5679231f432f21a9b*4d8d103fb1ce5da21e08b89e35f2fbc9e8db43bbb844fbff4b96ec1e081b63b4,"{""c"":""surface_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 200000000,         8,         0,123514.8,sparse_blossom_correlated,19a56d2e5f0fb1d1873514a024ea745833e86894cd42a1890aae83063a5bba78,"{""c"":""surface_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 200000000,         5,         0,124137.0,sparse_blossom_correlated,b9dac8df5d51d2fd600e9c7d2ec1cdcc54aa2e52e8513c27306a043c724f68cf,"{""c"":""surface_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 200000000,        13,         0,247651.8,sparse_blossom_correlated,19a56d2e5f0fb1d1873514a024ea745833e86894cd42a1890aae83063a5bba78*b9dac8df5d51d2fd600e9c7d2ec1cdcc54aa2e52e8513c27306a043c724f68cf,"{""c"":""surface_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 100000000,        68,         0,125860.7,chromobius,4d787badac11c09ef4c051a852221c97b341183114bbcccfacf57da5cb46b313,"{""c"":""surface_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 100000000,        65,         0,125887.0,chromobius,614b9f479387aff09d2141b7a29f4bca39076df2c68fb54def75a8591fda8826,"{""c"":""surface_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 100000000,       133,         0,251747.7,chromobius,4d787badac11c09ef4c051a852221c97b341183114bbcccfacf57da5cb46b313*614b9f479387aff09d2141b7a29f4bca39076df2c68fb54def75a8591fda8826,"{""c"":""surface_code_XZ"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 100000000,       248,         0,   420.3,chromobius,d4a71418dfb8ba44e897ef05995ffaab6182c744e111e1042b3a605db1535331,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":92,""r"":1}",
  10110244,      1076,         0,    78.8,chromobius,9f82c54efc2259b1e27196f90765a3eade2ccdcb4774316cb5b95b2d23e77b4b,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":92,""r"":1}",
   1201031,      1083,         0,    13.9,chromobius,0f8c251c3ee3d69cc9210702a3f5ec27099b5ea2ad3a3542f7f38e9a1e680d2c,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":92,""r"":1}",
    322632,      1111,         0,    5.09,chromobius,daac099af17edf2be34a2efb9b3429188aff5cca3329345d40496743dbc3db2a,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":92,""r"":1}",
    100304,      1090,         0,    1.92,chromobius,b537dcee78a66952db6ba5dd41ce4c077129590972f8726cc5b3658250e899f4,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":92,""r"":1}",
     42051,      1073,         0,   0.960,chromobius,d006153fb065b4dd261a9bde47a0bb36781c21fe976c4d8cbdf63ba561fa4b74,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":92,""r"":1}",
     22397,      1092,         0,   0.635,chromobius,c28ece34904ec871104a15f74026c575bf550a1715e6a840383ee2ec90d1cb26,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":92,""r"":1}",
     13052,      1073,         0,   0.369,chromobius,000f4a11065ab155bc8c613f0361236c86ca8e5f901b8acd06b01635b0f5fb1a,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":92,""r"":1}",
      8580,      1001,         0,   0.297,chromobius,85c6ffc109edcdfd4da5d6b7e9867edef69e1147f9358c19e78228cb2abb9f76,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":92,""r"":1}",
      6546,      1108,         0,   0.278,chromobius,2b838c4372c81e03111e91f15b735a5219b3bd48560cf1efbe04c6539fca44a4,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":92,""r"":1}",
 100000000,         3,         0,   809.1,chromobius,0e085bb768a58041b03ee041b200ed664119145ba363d5f6e08af420f6632596,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":170,""r"":1}",
 100000000,       812,         0,  1528.6,chromobius,8128531c9100b503dd58af3d25f092c8d3b6ad82c503eb66a669f76fef6524f4,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":170,""r"":1}",
   6172512,      1000,         0,   140.1,chromobius,fdb0b46727af31d3271ba8eca27a908986accb5b4eba8b4e0b2f029d4e4de6e6,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":170,""r"":1}",
    909810,      1034,         0,    27.7,chromobius,d4d621afe1aeb8b09debb49a4b197ca527e033a06fc32a4cdecabd5333998c5a,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":170,""r"":1}",
    205234,      1052,         0,    8.20,chromobius,7b34af65e15ac329cf8f2fd7971211975b8e85b0fe67c2ba717510a119f22bb1,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":170,""r"":1}",
     60828,      1001,         0,    3.02,chromobius,533fcd0a01890c785fd211c777769df096db32b666417536f70ae275b5d3083f,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":170,""r"":1}",
     30274,      1077,         0,    1.80,chromobius,29c64f4d0ef7a3679bb14273c6b318e9ff96745a720773c30a3cb082362cb546,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":170,""r"":1}",
     14219,      1046,         0,   0.967,chromobius,c197e6ca718fbec4eb3548c5bb2045cfa27399bb80108db88c4f1b3409b040ae,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":170,""r"":1}",
      8520,      1010,         0,   0.684,chromobius,d3bf8eac1ed9b9ecafcee190960d56de0341edbccbd80ca64fadf1a1f0e11103,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":170,""r"":1}",
      6316,      1043,         0,   0.542,chromobius,87c67518518fb0fb2f7c1b626b81e71d6ccbf344ca1890426deeb8d2bba3475a,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":170,""r"":1}",
 100000000,         0,         0,  1330.8,chromobius,a68cd5375316f2f31714a16bf2dd9034c4b9610e5f9ff4d82a26012778f9275e,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":272,""r"":1}",
 100000000,        59,         0,  2521.8,chromobius,4fbc4a9882331c0561e1c34774b924574e0a8bc87cb87787c3ca6b0d7fb92a0c,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":272,""r"":1}",
  37739958,      1007,         0,  1436.5,chromobius,8db3db2ec5078dd19b28f43ddd07a4dac3775400e17181e998645e9b900fcc38,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":272,""r"":1}",
   2793296,      1010,         0,   142.5,chromobius,7df1bab624008fa773926222058036fbd3bf25b3d5d4ed4414277415045c4029,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":272,""r"":1}",
    431859,      1038,         0,    28.3,chromobius,98eb27949cfe815a9ab3770e0c8c224cc34b4d0ab38b36fa8f19306429de67d8,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":272,""r"":1}",
    103169,      1011,         0,    8.56,chromobius,ffb4b3b9f0187f0fab403baa4accb87b2358c28a60ecd050bb6c15cdad1b5a3a,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":272,""r"":1}",
     37086,      1002,         0,    3.83,chromobius,cab6041a80f90180ace3ed1a6d3e0b536cc9d9ea613ad83d81d4e538bcaf8471,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":272,""r"":1}",
     15951,      1002,         0,    1.99,chromobius,c8cbd6242d276dfc2e857e04bde68adebd48467c02037c791e0f56f5b37b114c,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":272,""r"":1}",
      8645,      1002,         0,    1.25,chromobius,83e445e72f679db26a360f5c384eaa347500375ef1509f4999f5322299897de2,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":272,""r"":1}",
      5306,      1008,         0,   0.884,chromobius,83a1e30546f611644a488eaa8c4c9394d3ac4e3faa21b1672b2ed92b775782b1,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":272,""r"":1}",
 100000000,         0,         0,  1981.8,chromobius,eaef0a5ffd759253cea3bee87b6b3d2edb1794294d5f00cd16d29ec7604e6adb,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":398,""r"":1}",
 100000000,         1,         0,  3777.6,chromobius,7dd80613aa4f2870c4b3be04a799d165f65ccdd060dd402aacaa05f4d58d4f29,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":398,""r"":1}",
 100000000,       440,         0,  5717.8,chromobius,e4e7f904c98dc5872afeabf4d01d89ee873a3988fb23a1b7b3f2f680835f861b,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":398,""r"":1}",
   9847638,      1092,         0,   766.1,chromobius,2925e42ca2eb5d9b38d55af0f4d562293b3b1740090414e28a03b759a8603e93,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":398,""r"":1}",
    875350,      1038,         0,    87.0,chromobius,9dceba08235b7895086cb92b47c4b8b46671fa5b7f0b53470b427fabe01ebac6,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":398,""r"":1}",
    174439,      1035,         0,    22.0,chromobius,1b9705ba82bbbf09046e763e6fb58e7087b4f33f004e2317276c880ae8ea6b29,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":398,""r"":1}",
     50400,      1120,         0,    7.95,chromobius,18a1426a5e85b77dcf892a6b8ae73d8032b4fa5969f6459dbe012787ff16d9bd,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":398,""r"":1}",
     18792,      1039,         0,    3.67,chromobius,9f1b5f4cfdeed7c9762526e0c983e0ab6f2086e2a780e485e78fc5bd2f53fe7d,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":398,""r"":1}",
      8355,      1001,         0,    1.97,chromobius,78f27d71f3dd4eb1a67b6281a6f91724b3c08c544a5a1ec202f50057894e0203,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":398,""r"":1}",
      5258,      1005,         0,    1.44,chromobius,8539e1e288569de509d42bf1d7a7a5b91e675ff33e3fbe32516f99316b2ca271,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":398,""r"":1}",
 100000000,         0,         0,  2782.1,chromobius,390b97bb4775ee4b30775be7ab252fd576a54aedbca47ebe6e99a09c1d5eb852,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":548,""r"":1}",
 100000000,         0,         0,  5301.9,chromobius,0afda8f09a9dc6a573aabda11f54b90e8cee72562803ec3666207249651220e8,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":548,""r"":1}",
 100000000,        85,         0,  8067.2,chromobius,c6cac227deae57b94c776010af4ec8611c47a4292d61428135d111079ece5b63,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":548,""r"":1}",
  30453744,      1033,         0,  3367.8,chromobius,12b2c265dec8616ebdacad5279bdba7b5651865a9b5b03f984f860abf5d0af39,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":548,""r"":1}",
   2158053,      1070,         0,   306.0,chromobius,153b89a8722cb44369822695f2dc9ffdafffba5db3de976765556140e8de7b4a,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":548,""r"":1}",
    281707,      1032,         0,    50.3,chromobius,9fb0b0a854e7ea50134107034e4e3dafb4faaca550aff6a3bb92caa0cd0dba40,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":548,""r"":1}",
     58714,      1003,         0,    13.2,chromobius,ee0d8eb1ad52099a6b6f113ffb66937ab387a98d157a06710a216771328eb5c6,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":548,""r"":1}",
     19996,      1108,         0,    5.53,chromobius,7a3258cc1f8c33e06fd6a1a8c507ccf3ddb5f9ea97be0781a556471b54c2539a,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":548,""r"":1}",
      8498,      1012,         0,    2.79,chromobius,76c03a2ad8c41bcac1870bbdb6b4bdd4e33307f4948d3dda45bb60dbebd2eacb,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":548,""r"":1}",
      5018,      1005,         0,    1.93,chromobius,5a3daef5692cf25cfc2498456cb7c72c7f95f0a6accd68c7d7e94042a1e9f437,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":548,""r"":1}",
 100000000,         0,         0,  3739.7,chromobius,a0ab1b00031fb52d44364d35b799ca1b8f9457c271bd1986ce1034a56003dc09,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":722,""r"":1}",
 100000000,         1,         0,  7164.1,chromobius,ec2b42cda8effd3114adf9992a3773ec64c40601bc8e787bf2ead6c258a3bed2,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":722,""r"":1}",
 100000000,        13,         0, 10834.6,chromobius,db8b54b82aa5ac0632fb5717d9962b0293fff60aac088fb342a96018401c2629,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":722,""r"":1}",
 100000000,       912,         0, 14705.0,chromobius,b26afac9aed873db86127ddf8cc0412a1729fa253e45da53732378196cfe91b9,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":722,""r"":1}",
   4444063,      1014,         0,   850.3,chromobius,bd8018eebde7be227813c18a1ca1776cb6ac89300c36898e155ad6a2cd9cd527,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":722,""r"":1}",
    436110,      1001,         0,   105.5,chromobius,baac476bafffdb2b430b393f8a79273d81a6dc6b5a376dd03f259bbf80ae5f2e,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":722,""r"":1}",
     83492,      1105,         0,    25.4,chromobius,6606a8146c07234564338a7262fa3b87471cc222d5fcfaa25df571f857f39fa5,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":722,""r"":1}",
     21162,      1002,         0,    8.02,chromobius,57d528f281f1415ac1f179914b24b67ada1b5bdf4f7d21d2eb7161860bde47a5,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":722,""r"":1}",
      8940,      1030,         0,    4.12,chromobius,559d2abf23921ecd09405d4b3db0f31c2b42499937a17634b1f1f0516d82ed37,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":722,""r"":1}",
      4837,      1037,         0,    2.65,chromobius,4b194c42e3073a19785c86de55ba1b1e71a0a444705fc106b631160e24d1d554,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":722,""r"":1}",


==> assets/stats.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata,custom_counts
      8053,      1006,         0,   0.131,chromobius,dc8a8b0b38a83885b96b6529a9f5f5dea87ed11e5e5890cb772ab86084758d92,"{""c"":""midout_color_code_488_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      6936,      1017,         0,   0.734,chromobius,d857db1f0debac8705a37faf9ca51802434e633b05931b885d7bb4b5d6806348,"{""c"":""midout_color_code_488_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":21,""r"":20}",
     14735,      1113,         0,    1.77,chromobius,731c367d069afbafeff01aa21ddd44bdb90bd0df09f60b50c04ff778da7e5356,"{""c"":""midout_color_code_488_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":28}",
      8875,      1000,         0,    3.02,chromobius,870453b363ca6ebda36742c661a40d79fb8ba27a61940ed187b4da9d394a7e9d,"{""c"":""midout_color_code_488_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":57,""r"":36}",
     33386,      1038,         0,    15.9,chromobius,4edb9408d768deb425edec64ccd5d27be493eafa42a4ab0bc391af1a22e8eccd,"{""c"":""midout_color_code_488_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":44}",
     78076,      1079,         0,    55.2,chromobius,f234ea89f3e23b569626df94bb720fcb0264dcfb302846b03db2b92292f84eab,"{""c"":""midout_color_code_488_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":109,""r"":52}",
    105451,      1046,         0,   110.3,chromobius,3ec32b1797d0b0c61572ccf7e2257d8c9f31d1510c00c523b48f6c5fe8bba6f9,"{""c"":""midout_color_code_488_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":141,""r"":60}",
    211250,      1000,         0,   328.8,chromobius,f46495cdac49d51cac14c0644f4bea348c2e9a8459491e6b6070662aa128d586,"{""c"":""midout_color_code_488_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":177,""r"":68}",
    340314,      1057,         0,   740.8,chromobius,0c4ca6f70f7026078c65f91eb68dd55a3e913684ce58c785025684c8ff57efbd,"{""c"":""midout_color_code_488_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":217,""r"":76}",
      5802,      1019,         0,   0.068,chromobius,06ac46fd8ef9b844361b0a124023d7120d0c67ca82275995ddbf94ca8e468c8d,"{""c"":""midout_color_code_488_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
     10813,      1064,         0,   0.392,chromobius,26658b46f4d6a5781df30e418ab964678b33635e4e6cdde7d7c631edd3028139,"{""c"":""midout_color_code_488_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":21,""r"":20}",
     13426,      1032,         0,    1.44,chromobius,bba7a1eaa8e80184a2256ab3034a6f35c82f2beb9105984dcd00186efa04cd6b,"{""c"":""midout_color_code_488_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":28}",
      9200,      1002,         0,    3.35,chromobius,5dce626311a7429b8d8e5909ff8d311f581e4ad1e06a9b12f0c6dd947d8e0b8b,"{""c"":""midout_color_code_488_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":57,""r"":36}",
     33346,      1029,         0,    15.3,chromobius,48b3baae33e8d622401e5ab598e3cd2f3a77abad37a118134173092fa4403f1d,"{""c"":""midout_color_code_488_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":44}",
     77400,      1049,         0,    46.0,chromobius,9e014120f7100adf533620defd113a27f0792f943333f61dee82f59ce0aad258,"{""c"":""midout_color_code_488_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":109,""r"":52}",
    108873,      1042,         0,   120.5,chromobius,74f930788405cc1b93b97a80305b89e60db81ef0a05a0921d7d689be5b625a72,"{""c"":""midout_color_code_488_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":141,""r"":60}",
    203876,      1005,         0,   306.5,chromobius,4e944f1a5ca3ecf8871ac8c068b88d790dd01071a6273f01026c340c0c6de4af,"{""c"":""midout_color_code_488_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":177,""r"":68}",
    339552,      1028,         0,   734.3,chromobius,070e282476c30eae8caac1ef67b2169f9b84736ac614497489f7850f916fb1b3,"{""c"":""midout_color_code_488_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":217,""r"":76}",
     92986,      1098,         0,   0.189,chromobius,a83d902b1fb34dd83f53b20039159a7cc1c4a9b90803f58919022277490c1987,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":9,""r"":12}",
     41758,      1004,         0,   0.142,chromobius,d114b1ff54242d2c91e65f826b3a937921bbb2c5e00119c180785e3d399b096c,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":9,""r"":12}",
     27255,      1006,         0,   0.091,chromobius,e3f6114952b84b36ec43dea6cb8504e39752cf44c93637a4983dd32c04529707,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":9,""r"":12}",
     17030,      1004,         0,   0.154,chromobius,470f06088a6b23c02a6f1aa05e6724f110fedc8ae2dc504ec423ee68d18455ef,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":9,""r"":12}",
     13881,      1031,         0,   0.122,chromobius,cc266790d8c6a20df9e67a8cb9910cba4acf25656dec49cb8b78d2d895f35555,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":9,""r"":12}",
      9591,      1024,         0,   0.105,chromobius,e39a2c03a77d7757d2e9b0f20177e3531231aebc6e90c1930497a93c9bb69899,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      5271,      1002,         0,   0.119,chromobius,a419b9fb39f6dc05e659db55f78428011e9145e1d8585e76d45be56c4bb386e2,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":9,""r"":12}",
      3881,      1010,         0,   0.073,chromobius,887bbd376d8dc741e6aa7ba44fd84445c58a5d5b77486236ebfe75824017f9fb,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":9,""r"":12}",
      2878,      1004,         0,   0.101,chromobius,58c9b9499b4cb90a1cfbcff6b39fc7e4e74401a360620e4e81250dfb06144364,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":9,""r"":12}",
      2586,      1004,         0,   0.086,chromobius,22e7bc2b90a911ea92dca32178980420d5d969c39e63dd75d7a611e0793d7016,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":9,""r"":12}",
      2367,      1012,         0,   0.081,chromobius,9b5b8c0ec1a9a225875ecef89f201c649a31070d105ddfd5809484aedf9478ec,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":9,""r"":12}",
      2450,      1080,         0,   0.085,chromobius,0f1ad12768f5423e4d61fc5ea03295959dee2efba5df4ad8037b6538d8b16825,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":9,""r"":12}",
      2184,      1026,         0,   0.075,chromobius,4d15f53ff5eaa8c73227a8d9d400a90c6b20dddcc95fe58bddfc2207c95eea9b,"{""c"":""midout_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":9,""r"":12}",
   4030141,      1027,         0,    14.3,chromobius,9d7b85be9c89548a8bc40425a81765b505aca08df6fc112bc2bdc641ee9ef5fb,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":23,""r"":20}",
    940376,      1005,         0,    5.63,chromobius,c512191047eabd479184058fc6663b9b1b86440f4abd36c5b499859239c30091,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":23,""r"":20}",
    429539,      1009,         0,    3.68,chromobius,5537f8fd764d00077ce5b8517403566b889b8cd0f3df2ee46432932612656bf1,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":23,""r"":20}",
    169589,      1071,         0,    2.19,chromobius,e957254e8e28f9336dac58ed6d5b08bee7b6f876502d577181325e3427706d53,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":23,""r"":20}",
     79740,      1000,         0,    1.60,chromobius,cd290599dc49b147ab7de68d0befb3d0778912a719c2e99f17a75662aef03db0,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":23,""r"":20}",
     40295,      1003,         0,    1.36,chromobius,e88b3d80fd9b7782f576bcbfde923642923c87cbd37d645a6ea81b3853cde112,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":23,""r"":20}",
     11880,      1061,         0,   0.859,chromobius,9959dfefdf9ac06118ed9d473d04e68d2535892ffe9cf806a8ce1ac96a1d3d79,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":23,""r"":20}",
      5730,      1002,         0,   0.876,chromobius,2c98713fc8824c3b9ea627047fd8110aa3b4bc01a3b9b8aedf1cb18b63a6d4b3,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":23,""r"":20}",
      3320,      1046,         0,   0.643,chromobius,c7b1dc694b0d3f4a770b7394da69619138f1badf5ab936a61f6ccc7649fa185c,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":23,""r"":20}",
      2719,      1026,         0,   0.638,chromobius,359ed3ae084a1a9c0a5709b98e4d4a1980418c666067a5ed49d57b020b2b5de2,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":23,""r"":20}",
      2480,      1028,         0,   0.488,chromobius,6fa52661d55b9e4904c29355acd4d7ec68c16f6d48f3b1f5687ed1e6acc44a8d,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":23,""r"":20}",
      2147,      1003,         0,   0.611,chromobius,5e6d75761dc17229f60b7bd5c31288cede1171268a0cbf08cd8b353765461eb6,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":23,""r"":20}",
      2222,      1067,         0,   0.638,chromobius,8647ed48a818af4c2d5e63bac9d0dc67069ad40fb8c5573d22ab203801109d48,"{""c"":""midout_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":23,""r"":20}",
   8241626,      1065,         0,    89.8,chromobius,fd24ac42f8bee7055b5fad9bc342875494f30e80a31cead70e7a64c0abe8a386,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":43,""r"":28}",
   1962098,      1106,         0,    32.9,chromobius,4c6419912d8b28adc7682dc160a598d77f9851f6b2598448739f7978277b0f61,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":43,""r"":28}",
    781943,      1000,         0,    19.5,chromobius,5b25f9723c1cade7bd157c9f3c8e1f5bb630aeecf408bca2449a6d810619775e,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":43,""r"":28}",
    256932,      1003,         0,    11.2,chromobius,b82d70742dcd813405d25a5fe00d833c72c7af03f5a5279564eb0cf92c8652f1,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":43,""r"":28}",
    128485,      1007,         0,    8.23,chromobius,bf3de27545df21f22ff51f031ac05358a583f9c03f9ff9a968b4b06251beab18,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":43,""r"":28}",
     60919,      1001,         0,    5.68,chromobius,648205c904ec814cf26bb8c196cb4a7227bc081fce4263ab2e297bff5731e0de,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":43,""r"":28}",
     13763,      1007,         0,    3.41,chromobius,9acfca7b3487f8af8b1f5c93c74fe224ce4ec2dc073a335cddc034b09810027e,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":43,""r"":28}",
      5924,      1023,         0,    2.68,chromobius,eb2567747028bef0e920db2b549ac9527dae7a28b474e25237b47d0688763047,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":43,""r"":28}",
      2742,      1011,         0,    2.29,chromobius,e9422e4ddafd68d42bd9c1691bd04ac345148e39cd3ac52fcfa5544c929281f7,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":43,""r"":28}",
      2411,      1009,         0,    2.08,chromobius,6745e0c1f44d4b7a4d0d19aacd07d2f861629086397bd84e38364a5aa4e26c45,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":43,""r"":28}",
      2163,      1003,         0,    2.29,chromobius,00ec1b9d9ef66426fce2cf0ae1623827c00cdc126c76ca20c77a3018bb0915a8,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":43,""r"":28}",
      2061,      1017,         0,    2.04,chromobius,ab1000960fd3c871c7f747bef4846e8404ab45b55427820b29e3424e7e33e280,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":43,""r"":28}",
      2128,      1060,         0,    2.51,chromobius,72c6d08ad07f310e87984d66317d97bc697a68f88b1d981d7c13febbe03e01e6,"{""c"":""midout_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":43,""r"":28}",
 100000000,       550,         0,  2403.8,chromobius,bbf98c90695da3335dfe603c15558da2865c7506a6d7dec669c6a079676300d8,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":69,""r"":36}",
  24940366,      1082,         0,  1008.5,chromobius,cff4285a8269f8561b8c28937789cf9401c06b00203d3090e05fab44da261538,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":69,""r"":36}",
   7381070,      1079,         0,   414.7,chromobius,832708356fb4153d02e7549bfe0b146ccdcb75eb8679373a55db38d31772fa56,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":69,""r"":36}",
   1642833,      1110,         0,   164.4,chromobius,d1a16f3772500b17092867a333019bd203af3309c8dcd69816f2a26e057a23a3,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":69,""r"":36}",
    553992,      1051,         0,    73.2,chromobius,ec2fb7c07a65e87c27018622cb3beb3261ad77bcd178411acc09d0f3b304d483,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":69,""r"":36}",
    172968,      1038,         0,    35.3,chromobius,ebf69f72191412c7503e6a9151f6c4c74264d8ae813afc4e37f674c3549063fc,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":69,""r"":36}",
     22951,      1042,         0,    13.4,chromobius,eab45abe94841c28571cbc7d38185c9030d125a68a9106880720b439d4478f40,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":69,""r"":36}",
      7538,      1036,         0,    7.55,chromobius,2294fe18333a4a23184930922d048d93d704257b07be917145032399ca7660b8,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":69,""r"":36}",
      2620,      1009,         0,    4.73,chromobius,8b9cf9938c9150d19d380ffaf8ba11ac342e1074a4b3655251652a7c7d120b34,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":69,""r"":36}",
      2230,      1002,         0,    5.57,chromobius,0ef29c8ba29ee44e888d931b389e4ff8172c4ec98590d10c36383c792db7d18d,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":69,""r"":36}",
      2104,      1010,         0,    5.95,chromobius,6d196bf7d99847b624e1b0764811327a695ac5bf83be72b5e6b16f3972b540f6,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":69,""r"":36}",
      2141,      1050,         0,    6.94,chromobius,87d057d7a1ec5f4df047c18cee480ec887895b7d6b762393b9e6e2bea3dc9c66,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":69,""r"":36}",
      2015,      1003,         0,    7.08,chromobius,d6f2a42c008a3177d61dbf61a9406220fa7c1b02bdb50f8da36d5525a0c4d7b3,"{""c"":""midout_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":69,""r"":36}",
 100000000,        88,         0,  4607.5,chromobius,12bc040914eb53018cadd462657c30700c527a7dc6e3794c821d2d5253755cf0,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":101,""r"":44}",
 100000000,       881,         0,  7743.7,chromobius,b6ec735825d9024f00a355bca449c93e508b6ee178f08fe0b12900fbd4f92293,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":101,""r"":44}",
  29929457,      1009,         0,  3336.6,chromobius,d0347ce5c9c430f969387bbb5560a97f8efea5b81bb3db6ffa22c321f3fee099,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":101,""r"":44}",
   5379538,      1010,         0,  1096.7,chromobius,fdd4a386ff5b731e4c48b9525ce95e37bb53fd8297ad82ec2f29f7c835d94a0c,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":101,""r"":44}",
   1669739,      1016,         0,   428.7,chromobius,1ec8ca10f186c49889e2ced35f42a129221df98c808a3b4cbd45dbe369b15547,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":101,""r"":44}",
    451602,      1002,         0,   198.1,chromobius,1ba5216e8f89b8f54853a30d741c1bbb4ddba70e6025fae47c5820ce1b4d8af6,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":101,""r"":44}",
     37175,      1012,         0,    39.7,chromobius,ef2dadee0ba4c48b27221b98a347f07f2a572ca1815485afa92e98858a46923d,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":101,""r"":44}",
      9184,      1005,         0,    21.0,chromobius,a3781ca09f34535e9235f79b4c31d03b09ce86cf1535614481374146810d0ccb,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":101,""r"":44}",
      2731,      1031,         0,    13.1,chromobius,4d3f1ec21ec40b790b036fe1b6bc02f088bdddced4798dd0922de60ce1b46111,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":101,""r"":44}",
      2168,      1016,         0,    10.6,chromobius,599dbd3df7f50b2f5ea9548fc9aea6c1b65292f6b84cbd0d765520464d2ed977,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":101,""r"":44}",
      2018,      1003,         0,    11.4,chromobius,3cd1cf70bf549ebcc63b7bd4071d780b7dd09bb1e9d43ed95ef173efaec65255,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":101,""r"":44}",
      2016,      1004,         0,    12.2,chromobius,01d7b59f7e77172fd38b89758f2f3a07d4447d5cf5854bba469c67996a622a79,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":101,""r"":44}",
      2064,      1027,         0,    18.5,chromobius,59e368c03ba6213e19fa7a396263dc8f0720729e6c9ea4775b0aedd88e7914c4,"{""c"":""midout_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":101,""r"":44}",
 100000000,         6,         0,  8303.5,chromobius,11fa4a8537525a6da132baf377d10c9fd1ecbfbae91b504e8607b1656f71826b,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":139,""r"":52}",
 100000000,        80,         0, 14694.5,chromobius,e951d5ab6226cb25c903beca8c50797d7c960ec135ab807c6a420003516b4627,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":139,""r"":52}",
 100000000,       458,         0, 21259.8,chromobius,b6364c6db7e6fe53373bd57c0c5e33dacd79208a409bcc4026ac179b5d6daafd,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":139,""r"":52}",
  24574786,      1024,         0,  8666.7,chromobius,b265bdbc5d8c55cf1c4278e8630d8d49525ad35967f71038fba9a2eaa7d4e2ff,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":139,""r"":52}",
   6013934,      1015,         0,  2951.9,chromobius,dca188490108986568e3c8c82348c043bef5fda9f2827c9f4e3cdda21b3efc7b,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":139,""r"":52}",
   1261889,      1003,         0,   979.6,chromobius,b0c43b360ff89f67458784e63908430a932f1ea716f4a9f82c1bad3f5e314525,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":139,""r"":52}",
     64006,      1012,         0,   113.7,chromobius,fcf3313594355c9bb31cf6830830bb4fe31c889f43e608a9e0a76835ab6d70d7,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":139,""r"":52}",
     11429,      1022,         0,    34.3,chromobius,e25addba3fb3092f5b48c0443d2f801bd015672a2a560af9ad4a46556a15c5ce,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":139,""r"":52}",
      2816,      1003,         0,    18.6,chromobius,92f7f4116b69e62a9db0c8a076cbd62406ac457668cc3a11b7378f5cda5eedb7,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":139,""r"":52}",
      2194,      1058,         0,    19.7,chromobius,c2a9a4e19345cf800842bf0049f78e731b2842e204c89d92d5004f11fb9ab536,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":139,""r"":52}",
      2054,      1032,         0,    21.6,chromobius,0a6752b0b4a169b2e997f8f14d30a413ae5d0fee818d3365107ad8c80d668bf6,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":139,""r"":52}",
      1923,      1014,         0,    23.1,chromobius,ba35b4175057a67b3fe82a0d80909bd15700aa44542f14f56402ce85df969b6a,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":139,""r"":52}",
      1939,      1006,         0,    33.1,chromobius,8876a62c36d5ec00f472c9adb6942754666ea9a3e64e57446ab4b1e6be681b83,"{""c"":""midout_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":139,""r"":52}",
 100000000,         1,         0, 14056.4,chromobius,39556819fc00137e901699d3985b77d46286134e3f35af8e563858b3386db766,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":183,""r"":60}",
 100000000,        14,         0, 24712.8,chromobius,31a512cef9e54722251a8eb03012a338ed41414c15552ae5e2be675fb35400a5,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":183,""r"":60}",
 100000000,        67,         0, 35127.1,chromobius,4098252749ac3fd4923d549cb3314252aec1112cb5354580dc3f436f381fd381,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":183,""r"":60}",
 100000000,       844,         0, 57426.8,chromobius,8d96d650475b66d3a12d8ddfd04d31a52db644d85662fd31378834b8c2693132,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":183,""r"":60}",
  23117529,      1003,         0, 18778.3,chromobius,f50511af55697152f8cb826aa88e6d9d0e73d6b15164d5df6785e92adb478172,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":183,""r"":60}",
   3632067,      1020,         0,  4422.7,chromobius,615553fb1cc726aaffa4806c65001b9a842390bf4a996f12ecc374267198da5a,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":183,""r"":60}",
    110523,      1023,         0,   291.1,chromobius,70e5d3802594a11364adea78d318e90135b539677db56f9213a56d4e54885f3e,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":183,""r"":60}",
     16182,      1053,         0,    75.6,chromobius,65ec72c03fcfaa971ce0a63dac5b9834f9762ad84a77a0db03e1135e7ead1cbc,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":183,""r"":60}",
      2598,      1038,         0,    29.4,chromobius,0b58068615ae919c0344fe2e80215c1d64def2b4c68bb872f073b5cd96294182,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":183,""r"":60}",
      2108,      1030,         0,    32.5,chromobius,c38e6664ad0398ba09748cb3e51d9040be0b5d916d38619d3aa939610943f003,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":183,""r"":60}",
      2114,      1036,         0,    41.1,chromobius,217458492d9501c4c5151188355214c31339b96c8919b165eae93f5b10f4ed97,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":183,""r"":60}",
      2057,      1023,         0,    44.1,chromobius,c56c94d8184b5944e85e62e8f37642aff7a88f89732d8c8e97f6ed8cf773c774,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":183,""r"":60}",
      2044,      1001,         0,    68.0,chromobius,2768359b047c748102e1734f35536abc163572ec01b3c1ab2980428d69e119d4,"{""c"":""midout_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":183,""r"":60}",
 100000000,         0,         0, 21348.6,chromobius,f1932f66daacfdf0f437d3eaa596f0d54d20c96bd3c5681540ae1db75f24886f,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":233,""r"":68}",
 100000000,         0,         0, 38095.6,chromobius,909a073d9c06855a675e2ffa33e72d04c633a095c30a36b3b312790af8ecd4a8,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":233,""r"":68}",
 100000000,        11,         0, 55371.9,chromobius,5698ab310881a3ae78bc702b93aedbce7c62ae22c5f9f61714a87286a051fca3,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":233,""r"":68}",
 100000000,       180,         0, 90265.3,chromobius,ced803f00600e88155a48a3a5539f16e66029dc36146cb21d4dc571bd2883df4,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":233,""r"":68}",
  95931055,      1006,         0,121319.4,chromobius,e2af04cb5c2636d6605cc26e36ef1ece7659188d3819e5f8c8528e98ab891cd2,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":233,""r"":68}",
  11217632,      1037,         0, 21032.3,chromobius,ca21e98a394fb28a987bbc3afe9e88fbf00980d5eb96e17014b1354b9c658747,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":233,""r"":68}",
    223055,      1073,         0,   923.1,chromobius,d49064829e951cdaa8d3342119739bfbe268ee585c4984f37371d9ef9bf2c2e4,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":233,""r"":68}",
     20202,      1016,         0,   178.2,chromobius,a003d3b9689527023865f526ab6f9e538a504b13fbc55cf5d5f5ede0f5689d2e,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":233,""r"":68}",
      2569,      1014,         0,    56.5,chromobius,da745027cfa33604f9b9cc66a9b59ca11b7435b7561f3747f994b4c3d11c26c8,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":233,""r"":68}",
      2071,      1003,         0,    66.2,chromobius,04e58068070f6e2fa7e0dc2de471b888fd3ff833e88956f56d02ce1f50ffc4e2,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":233,""r"":68}",
      2082,      1064,         0,    65.9,chromobius,47c0b93ff9c1133552c945b984465d6cae0db1f8edc149e1f9a7629a74e1f716,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":233,""r"":68}",
      2119,      1058,         0,    95.2,chromobius,3572192f6be7b89fd3e6b3fe95d121c784383278f797d936de05cf4a0999b586,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":233,""r"":68}",
      2028,      1003,         0,   128.4,chromobius,488ba7fd5d302034d99cf495aa170a647ad15061cc5e831df998c355cbd104b4,"{""c"":""midout_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":233,""r"":68}",
 100000000,         0,         0, 30983.7,chromobius,32d80cc4414c7209ac932c5862d5ac7e5631ca5923fbf859ed8ebf3e585684b0,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":289,""r"":76}",
 100000000,         0,         0, 55528.4,chromobius,36bfa56d1a4a18a17cc91bd813bf945d474465c33021f7c513620372bf53cb62,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":289,""r"":76}",
 100000000,         0,         0, 80836.6,chromobius,bde3ed8f8b6be584572bfa160ec0afe67013d3e5bd29cf360fce89438bc078c1,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":289,""r"":76}",
 100000000,        30,         0,132645.9,chromobius,fb13a064ae16fe72025ed7fdc403f7e386fc6f02f4bdc4cfb37aa2a6a594f6ec,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":289,""r"":76}",
 100000000,       292,         0,186061.4,chromobius,e2151757c6be0be74a0c33adfcb67172dd61e913c899bf8f4f9479306b9cbe1b,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":289,""r"":76}",
  35111265,      1010,         0, 96800.4,chromobius,1d3deb57b24a360ba5a9bb7c4a6814c1c810defcf24443f1b4eb40e04206d3e6,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":76}",
    369537,      1005,         0,  2415.3,chromobius,6f33555ca1ab8bba3643a57043b6a2a1eef8be48955be36d936255bc412488e3,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":289,""r"":76}",
     27038,      1011,         0,   317.4,chromobius,94dd0c2002241c6a4973439ddad20f2fee86e5b7f4c049db70622d4e589ef30b,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":289,""r"":76}",
      2714,      1065,         0,    73.7,chromobius,fb472158390e7f98c4853bb9a5ca88e35613b821241372afa3c9856ffc311336,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":289,""r"":76}",
      2112,      1032,         0,    89.0,chromobius,71f5657bb050049073567efc40e2fb2a37a23e0ecb775f838795034c8d436acd,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":289,""r"":76}",
      1972,      1009,         0,   111.5,chromobius,78b251c9f531274cdcbb59c2136f6d7c8f28a2e14bd3d649e06d7f182d1c75d9,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":289,""r"":76}",
      2004,      1017,         0,   161.6,chromobius,f643ac4da74c740126036e120c219164a9e9e041cb61990bdcb7e7417f154fe3,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":289,""r"":76}",
      1984,      1025,         0,   240.5,chromobius,3821cff04ba855b60a99ab611e8b86bb6600dbf1a49572fad705f8ca46ecfd16,"{""c"":""midout_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":289,""r"":76}",
     95444,      1129,         0,   0.156,chromobius,3a828d8b47b727807f8191dc6c7fd5bc91d3aeac44604a267f7c2309ccad7d04,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":9,""r"":12}",
     45638,      1000,         0,   0.106,chromobius,adb35de2faaaacfe7af5c31d74fbc08602044c7b6ba5fb8991e26e783625c1c5,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":9,""r"":12}",
     28534,      1041,         0,   0.087,chromobius,1d8e25a620b54ac781cda629d85303cb176e68d782dc1ce931d26a86603b1016,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":9,""r"":12}",
     18334,      1045,         0,   0.090,chromobius,8e3441d3af8a687a9bc4d9ac2f3312721e5bd3525064f12c302793de03659ac1,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":9,""r"":12}",
     12897,      1019,         0,   0.077,chromobius,2a30f1af908c5e87c6ef0237ade2876261a506f03fb26f7dade39c0667aa1bc1,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":9,""r"":12}",
      9371,      1005,         0,   0.107,chromobius,20bfda9a59c8fe51cdc7144a0b58ce299d1292b5641ff0e6652bc738bd23741d,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}",
      5423,      1023,         0,   0.073,chromobius,a262a58fe8efaff52a34706e534dcd43b437267ca6c45ca5a01b8f0486557e8e,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":9,""r"":12}",
      4114,      1037,         0,   0.059,chromobius,4086c7efe98e27d9021eba53933c266c2c6977c05efac3cd64d3e1f0a4661b52,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":9,""r"":12}",
      2765,      1002,         0,   0.083,chromobius,58e96c350b65d0d7d549592ae574121fbf2f847695e645b67ac2e27855b47e3a,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":9,""r"":12}",
      2790,      1093,         0,   0.071,chromobius,1b77ed7b89fd1e34b7ef91591ed7ab69215424a1960aa5d2d0e51fc314e995dc,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":9,""r"":12}",
      2422,      1023,         0,   0.107,chromobius,db90d8bfa43346872978ab1908ffa78dd97d795b83096702e514dd54031ef24c,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":9,""r"":12}",
      2428,      1017,         0,   0.087,chromobius,92c9ffaf578b92f51d8634d96087d3e8c9be00a22e38a5244f3d21316e9988a0,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":9,""r"":12}",
      2201,      1003,         0,   0.063,chromobius,90223c6c80b7df2e23c8f79fbbeacdb8d2c53e24b85a55ce03a191d1402ed7f9,"{""c"":""midout_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":9,""r"":12}",
   4009896,      1010,         0,    13.4,chromobius,c76b8229ef9547e49f7a3ac6b139911657d08078ce057a2a68642839f6ec5499,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":23,""r"":20}",
    964973,      1018,         0,    5.25,chromobius,1ee718955cb4c2fcd23d00a68ca4ad6f414b0bab77cd29a430437e71bfe4a9e5,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":23,""r"":20}",
    489605,      1068,         0,    3.83,chromobius,d24e75f3a803732c693e0bedf97f78d008a1ab7b8f9edc4f441d60254eec7b75,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":23,""r"":20}",
    163349,      1052,         0,    2.20,chromobius,8c65b4ae76b9154fd3e68c41f65215c017f4c87e18d28c9056e7b8be808cebfe,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":23,""r"":20}",
     86489,      1023,         0,    1.60,chromobius,908c7b8b1de0633d69cc0c74a1e71c27f9bcfbf33b20d79a8d121b16b3acb39e,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":23,""r"":20}",
     39539,      1021,         0,    1.19,chromobius,6850edc67fd4913b80008eab17244c03a5d925fdada129a2a861ff29e92a9c6e,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":23,""r"":20}",
     11705,      1052,         0,   0.737,chromobius,8d6cf338539da6e269d390cd45fa213a4ed7e1a9444d522313f76f42b9b7cdcb,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":23,""r"":20}",
      6370,      1045,         0,   0.700,chromobius,d44deffad33ee2a3fdf53a5b0ff6e51230feb5e29fa3b44519042d8c9beffa75,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":23,""r"":20}",
      3066,      1013,         0,   0.519,chromobius,4f6517cf99c0859288031a1fab3652de0f4eb81dfdfa36628cb6d3b7f4da606f,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":23,""r"":20}",
      2691,      1027,         0,   0.456,chromobius,d328073250400d6039e1c7f5515440471dfd7462c15277a8d8505dbbf30166bf,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":23,""r"":20}",
      2490,      1034,         0,   0.503,chromobius,85da861bec2aeedd15e1c0c80fb387453da97c5c39f842d9d1bc140a99a44889,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":23,""r"":20}",
      2093,      1003,         0,   0.533,chromobius,2335e0d7866e69bd39621acf939262e48fc31a06ed394f842769bd44385266db,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":23,""r"":20}",
      2095,      1003,         0,   0.628,chromobius,1878110a843d7b818608581b4fa452521835bd2895105bb09c0bd740e46b5fd4,"{""c"":""midout_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":23,""r"":20}",
   7453742,      1005,         0,    72.5,chromobius,6fcc1445ed71bc6f4617638017089992bea5519d0eb8c5223b06a0b4b9d6b2d4,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":43,""r"":28}",
   1900425,      1061,         0,    30.7,chromobius,a046dec633c85227a90558c95b189632057d9c32bfe97af5dd63e4da3a7dfebc,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":43,""r"":28}",
    885412,      1136,         0,    19.6,chromobius,de2363a10d1c4560731b4b8e0ea1ea7bdf1ad15e58a072fee85220acb7342d4a,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":43,""r"":28}",
    272378,      1046,         0,    10.5,chromobius,9d54e876a5b352e5889c82694d94c6c16bf4698ec921571ea174597e0da6208a,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":43,""r"":28}",
    128531,      1002,         0,    7.81,chromobius,7a01c78a73f313fb4e82b059c94c08707b86f3d25b3c9f5d6218e855704db617,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":43,""r"":28}",
     63910,      1046,         0,    5.75,chromobius,726fa2993b808b9cf22a216fe0e2c4110670d6962fd899db58bd3872bcd482df,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":43,""r"":28}",
     13297,      1003,         0,    3.19,chromobius,cf799aebbb44d078812d844f3c01cf14cf2645f1807aa5ab9145cdd516f51ef6,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":43,""r"":28}",
      5937,      1007,         0,    2.03,chromobius,093d2086d7d8e4f9bad675da4c0c7cf7fc420a9f25cf8d576d3e7d6a44a797c8,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":43,""r"":28}",
      2860,      1008,         0,    1.80,chromobius,b903cdffde92c0b9de53cbf72e420fdfa410cd2b19ea0708a421b4a7f12d6230,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":43,""r"":28}",
      2543,      1055,         0,    1.72,chromobius,4124a85625d303c95b625279bbe620aef0ef19b51f26693a602dbd3a632ef8c6,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":43,""r"":28}",
      2135,      1003,         0,    1.85,chromobius,89d0051da1112b9069c48d40eff00e5500c47c5b82b805cd2b368b2c25fe5f1b,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":43,""r"":28}",
      2150,      1023,         0,    2.32,chromobius,0e75071a2ef118d245a2ba9796571d044ac4b4e0e40a0c76cf52a1130d5498f0,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":43,""r"":28}",
      2036,      1019,         0,    2.46,chromobius,3dc224b2ea79a39a3f0db648544cd9c976b01ed0b144daf3a3a2ce9ab96d5ee8,"{""c"":""midout_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":43,""r"":28}",
 100000000,       521,         0,  2336.0,chromobius,1e16179d44e84f6644d62ed1e28aa345b0170773c68def4956b4317b4c1f3f2a,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":69,""r"":36}",
  23863356,      1023,         0,   930.4,chromobius,81598eb134b09bd0635e120bfb4cbcaf28713261f9b45d79c68dbe09e5a7b4ca,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":69,""r"":36}",
   7159030,      1006,         0,   371.6,chromobius,571a22a65a65c2c9c42787f4aa695071d8c744da166563f16112e53de64417b6,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":69,""r"":36}",
   1444696,      1000,         0,   120.9,chromobius,998d59d45a3aa1f1108fbbdb0f350e34e7357f66044f6db6361452c53493f394,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":69,""r"":36}",
    554037,      1007,         0,    70.3,chromobius,94f2b410a7377fbea18180e40ff90354d2a2321e48b3681848e8e0ed715d573e,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":69,""r"":36}",
    170496,      1021,         0,    32.2,chromobius,ad2a0d50f03a3eaa7b58d04a8dce438bd8b63b804b158b13434be2bbb1fc8e25,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":69,""r"":36}",
     23268,      1059,         0,    10.0,chromobius,536f02600480e97b48d1633236d3bd8b031baecb387b4f62f6b61d4e7892595a,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":69,""r"":36}",
      7384,      1004,         0,    7.77,chromobius,984049ff45a88deb6f7eae76ae148fbd7745127483de0b457f3e10380eb16725,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":69,""r"":36}",
      2705,      1004,         0,    4.34,chromobius,519f5ff738cbd6e95e1167423039c663226cd0646cd3039804324f7e790222e5,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":69,""r"":36}",
      2324,      1029,         0,    4.29,chromobius,f29c0d2a490973d36d88447b68e24369e8d32f4ff3aaf561ec80054517a31d15,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":69,""r"":36}",
      2100,      1036,         0,    3.91,chromobius,ba499811af13ffbff91925c9ceb87ba0a828141dc9e0c90d91a4bb27e38f9a6e,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":69,""r"":36}",
      2099,      1028,         0,    4.72,chromobius,dd052a01a9c542b7d99ba0fa55e05400279f5e72c317fb0cd42ab775d2356913,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":69,""r"":36}",
      2000,      1059,         0,    5.54,chromobius,eb2d184f273940c20d3d087392d73f092c4cd53ac44ea88a902d72487e116c6c,"{""c"":""midout_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":69,""r"":36}",
 100000000,       119,         0,  4693.5,chromobius,36b644790d6be3a8dd8e767eb96ee025fe8b181afbdc473c5f3544837c0336d6,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":101,""r"":44}",
 100000000,       908,         0,  7949.6,chromobius,d10eac5ef4d914ca8c233a985aa16df4afd8aeae6bbb50d1416ac9042c239731,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":101,""r"":44}",
  31106755,      1027,         0,  3484.1,chromobius,ab8b6c5731519fc146e8c715cf59028db954dca568f67ead1e411adb6175908b,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":101,""r"":44}",
   5179230,      1006,         0,   928.5,chromobius,4a3e55f1fe85ce18b75ef1be5934d5f0cac0494929aa8059eed5810a54b365af,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":101,""r"":44}",
   1659890,      1002,         0,   423.0,chromobius,42064af0eced562a5d9ed93675d4b604a0d7db6c8c1d79ad787717a3447ff0a8,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":101,""r"":44}",
    459136,      1006,         0,   172.2,chromobius,ebcb27e4ecd2ac20dee1a8a7705a6367855de8db2dcdb558283c16b4cc2cc585,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":101,""r"":44}",
     37919,      1061,         0,    36.1,chromobius,e52ddd722302518c00683a7db04ff39ce689459d33fbf88376460a9ab9b0f4ea,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":101,""r"":44}",
      9749,      1107,         0,    16.6,chromobius,58707a48ea5f0044b7fc1e5d0c5f6e95d205fd8d0818245825a152de6c58a94b,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":101,""r"":44}",
      2730,      1030,         0,    8.96,chromobius,04cbe46ba6b8e031d718ede7223df56c8eca44001d5e698fdd19907435322b1b,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":101,""r"":44}",
      2191,      1028,         0,    9.40,chromobius,8c44fdc0851edcc42f2879b1106e32bbc783eb5d5c4e82182f094d44f6739162,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":101,""r"":44}",
      2033,      1003,         0,    10.9,chromobius,d95a1131c0284f88092ef645aa5d4076ba96ed72fab36b77cb3152e18b62fe53,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":101,""r"":44}",
      2056,      1009,         0,    11.9,chromobius,3ebb9c0eb724371fb8a379925f7ab85ee91dbde8265f90673fa11a3a83a2c5a3,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":101,""r"":44}",
      2072,      1015,         0,    14.3,chromobius,0ab6b34b3a6846a7bc42c2f439636e5b9e1b09e429a0b9abd9c9d3aff135dd93,"{""c"":""midout_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":101,""r"":44}",
 100000000,         1,         0,  8502.6,chromobius,c71e5cee0af61de4c37c0ef0a6ca8ef9bf95f1149777300c7f10e5b4778587fb,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":139,""r"":52}",
 100000000,        90,         0, 14715.0,chromobius,8df23a1ea7715bf2eb92557fe887529a00f35e0cde526cc0a5fed9c8ca2ec446,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":139,""r"":52}",
 100000000,       447,         0, 21017.9,chromobius,5868471e5431445e739606bcac17e2094204e1c83421bcb4ee791251290eee0a,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":139,""r"":52}",
  26491594,      1068,         0,  9292.3,chromobius,4560e7c7629ae1fb8872c64ba12c27aba9c5aa03d57cbf00865b8afd0d198f1e,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":139,""r"":52}",
   5814578,      1003,         0,  2870.2,chromobius,e56f4b4e9588ed64dd9b587094ddb31942ad0b1d53c5f903a465dd5ef4a944e7,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":139,""r"":52}",
   1265099,      1006,         0,   915.0,chromobius,419d81247cd8c0fa2da8762d2e82b8acd51963dec4b231a78c5b55cec8060913,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":139,""r"":52}",
     64481,      1087,         0,   103.2,chromobius,3b7a395fef8f5e479b4f01cf116340e7a1472f784c9949db17d23f419055cb8d,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":139,""r"":52}",
     11888,      1006,         0,    36.4,chromobius,3de7b34325d0f8f5df393b684e08edf86e8031fdd3b13f0e70e8f4794834687e,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":139,""r"":52}",
      2618,      1044,         0,    17.3,chromobius,fe81bec1a770a2ebaac7f955f29d9cf6c4ab5c10c82891f6c7373647bd7c404b,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":139,""r"":52}",
      2296,      1079,         0,    19.8,chromobius,047b46d596270ba09adb22e96c4af5e922b8527d97d14e8cc280a4739661d19a,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":139,""r"":52}",
      2208,      1077,         0,    21.8,chromobius,e0d118dd3bdff5492c0fb09c33550056c575d2b984ba11be4732fc0da919828e,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":139,""r"":52}",
      2016,      1009,         0,    23.3,chromobius,1afa6226f411c0fc796b51f5db1e5011131a86aa50d4b02f82959849acf8b477,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":139,""r"":52}",
      2054,      1001,         0,    36.3,chromobius,fc3fe81e7c32721af0ed853be3b632741bf3a99de470d6e1da6af7ffb4f611cc,"{""c"":""midout_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":139,""r"":52}",
 100000000,         1,         0, 13903.4,chromobius,df2bcb2be2b781d8e4a110373648b17c815973f46c7bccd33d0f1a71d3bbca32,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":183,""r"":60}",
 100000000,        13,         0, 24255.1,chromobius,7c43faf77d331d47b0a672e07640a6855e076f3521a939c2ca1d383e706b9601,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":183,""r"":60}",
 100000000,        91,         0, 34941.2,chromobius,1ec5148c23c8a066fc6bd90c8ae56fbdf476f064cb2d23a84ce637d25395a41c,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":183,""r"":60}",
 100000000,       874,         0, 57273.7,chromobius,d37641f493952b9aaacf8d514e76f881f5973f6ff5802d468a1cbf2267463e74,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":183,""r"":60}",
  23574688,      1008,         0, 19218.4,chromobius,98cccaa1719a9b6d85fac16484fdcf7a4587fda2839e0ac50de4d2da0c5a3570,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":183,""r"":60}",
   3984997,      1063,         0,  4761.8,chromobius,58c11737a48e068b5f5bfe2bf303562dd966efe466f1ee195531bbc9dfed2c50,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":183,""r"":60}",
    117238,      1039,         0,   314.6,chromobius,4d2b9359950dcb933959257cd7ba970acc3910f760ac385ff330e62ec2885f52,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":183,""r"":60}",
     14920,      1005,         0,    75.5,chromobius,bb850c01a65229a3dc37ef41e7c055dbc3829e608ac466fb49d058f5c6985b89,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":183,""r"":60}",
      2615,      1004,         0,    30.9,chromobius,90748bb150920b4a5bfbd3d8c9e227cda1bd256a1876b509c678c95029799b07,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":183,""r"":60}",
      2077,      1004,         0,    53.2,chromobius,3a7b8f4c234bd427a4cdb30fda08421db09b0924ae2293e13a85c4ab51a34643,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":183,""r"":60}",
      2225,      1056,         0,    44.4,chromobius,bcc96e6bf15d7917420df77c5b13cd8c7d6e09cf618eee4e4a5f2877e3b66c8c,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":183,""r"":60}",
      2008,      1004,         0,    50.4,chromobius,8c77ddf8fc046b147682ab3e9702c6d33e181cbccb42e3ff89f6974a14f4ec5e,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":183,""r"":60}",
      1987,      1002,         0,    64.2,chromobius,2074e18793f5aafa004cf694e6ada8118f01f259ffb9ca70945d4329ff0ad938,"{""c"":""midout_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":183,""r"":60}",
 100000000,         0,         0, 21272.4,chromobius,49f66d7b12a5055bb90d125396da32f8db4320fafa6c94c0bfe9367e14d98506,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":233,""r"":68}",
 100000000,         0,         0, 37855.6,chromobius,c8935abf8066b3c5990626155aa4d58bd29b678fb1a460914cf96d6e000e6e2d,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":233,""r"":68}",
 100000000,         9,         0, 54949.7,chromobius,9d8fbd9e2542ae95f69df924cdece55442a4b5102768d6826a645daa1bbd5052,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":233,""r"":68}",
 100000000,       151,         0, 90198.9,chromobius,8657121ea124e822254de16d73f5ac79a6b2c95cd86741544815c5cafb44c03a,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":233,""r"":68}",
  85023316,      1003,         0,106732.3,chromobius,590e12cfbbb071d53b860967e02a50d8c6fa2ff478d8a4313366eab92365a8d6,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":233,""r"":68}",
  11931380,      1021,         0, 21888.7,chromobius,301fa3d415e89fbe6a70b1b57357b43dd0893e350953807c54f46ffb4c35c848,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":233,""r"":68}",
    234924,      1166,         0,   953.5,chromobius,31ddbf0445e7aa707fa45753afe4761f367ead319827839324b252c217efc94a,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":233,""r"":68}",
     22289,      1111,         0,   183.7,chromobius,36b17b581d019ee020a258284668a1fa0576a310d88df350641585756b000d69,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":233,""r"":68}",
      2587,      1050,         0,    49.3,chromobius,42cf88c8a26adaded845264c1514f0f8a4482eec9bb642a8286aa4abada5fbf8,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":233,""r"":68}",
      2075,      1000,         0,    59.5,chromobius,6095a8064503dd0a69fda86b9db7ba5d2cd5dc715e3f355fc14d76a51bcdd3e8,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":233,""r"":68}",
      1947,      1003,         0,    72.5,chromobius,45c52b49f246785963bf0bc51703595cbe26f74c0ec8ab55573012ce90608745,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":233,""r"":68}",
      2026,      1001,         0,    90.6,chromobius,522a38c7b17326ee9083ee135caf7fa31e0250e8c7433b3d4c94e1b4c7c6237b,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":233,""r"":68}",
      1926,      1000,         0,   124.1,chromobius,15d912bfa4a732d3c87d935f6c276293fae9a304f84f811899dbf6eebf280470,"{""c"":""midout_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":233,""r"":68}",
 100000000,         0,         0, 30885.5,chromobius,97414b9215d1039fa5955adbbbda3abf4ce8aaceefe12b14581ca281cfeed3b9,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":289,""r"":76}",
 100000000,         0,         0, 55454.1,chromobius,a2aff099e95945aa9650d28175e9c69620d4a1c0d64006cb4fb422efbcac5ec0,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":289,""r"":76}",
 100000000,         2,         0, 80358.2,chromobius,5a36c176b76624a079e7bbac6ffc36deb1a50e1a24cafa4119666afc91876965,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":289,""r"":76}",
 100000000,        33,         0,132351.5,chromobius,5461a505614679663f5052118742c1c6963842add67a26d893114184ec2df66c,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":289,""r"":76}",
 100000000,       272,         0,185662.2,chromobius,4982268e5441ae58b455230cee8751d3e9c3668d8a297557ebdefa8f1a759d06,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":289,""r"":76}",
  36660419,      1006,         0,102573.0,chromobius,6891aef6a2ccee349fdac760af57bf65cc327caa26975388f44a5506b4fe8198,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":76}",
    369977,      1006,         0,  2473.1,chromobius,328da22d9deabea21019862d6539230c135368f9572d278f937eb63dca6f657a,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":289,""r"":76}",
     27297,      1001,         0,   330.3,chromobius,b75cb954a450fc5814b8d24bc7931d66b90d18050dffbe6d12a04a8b9dbb3cca,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":289,""r"":76}",
      2499,      1001,         0,    84.9,chromobius,b7f4f2dd98d820c1ddb6481f7b2bb7fc20020cb425fed8084bbd3ecd40a0aa05,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":289,""r"":76}",
      2057,      1013,         0,    82.4,chromobius,bc99608cbdd629c14615232210d691c8c28ec1cf92837209cbbf7de45c872f21,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":289,""r"":76}",
      2063,      1005,         0,   126.6,chromobius,6556dd4a490023e9be0721a8400617d26a00a44aeda75cd14507880cfdc80b39,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":289,""r"":76}",
      2052,      1042,         0,   168.6,chromobius,1d6fe30332fa61d8004172d4a10bbbfc4023bf1f4f8bb164fdb031da9280039a,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":289,""r"":76}",
      2002,      1006,         0,   246.9,chromobius,711398443a4e6a9016bcfd08e0394f1a1c8ae46159dc4aaa878c390733fbba82,"{""c"":""midout_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":289,""r"":76}",
      7395,      1089,         0,   0.544,chromobius,e6f3dd22aea879bafba98cec8388fa26f78b0274228bb31a438e812dc724277d,"{""c"":""phenom_ablated_toric_color_code"",""d"":6,""gates"":""all"",""h"":8,""noise"":""uniform"",""p"":0.01,""q"":26,""r"":24,""w"":6}",
      6669,      1009,         0,    2.32,pymatching,a0af8a28acf30b6909239b98bab00f6e62dd86dff6a48ba56925177bc5660c65,"{""c"":""phenom_ablated_toric_color_code"",""d"":6,""gates"":""all"",""h"":8,""noise"":""uniform"",""p"":0.01,""q"":26,""r"":24,""w"":6}",
     11921,      1046,         0,   0.241,sparse_blossom_correlated,0d6cfc60ac79f1010a30191366fdb2316c1a7125f78a0a89e5fc7ff741f6ed75,"{""c"":""phenom_ablated_toric_color_code"",""d"":6,""gates"":""all"",""h"":8,""noise"":""uniform"",""p"":0.01,""q"":26,""r"":24,""w"":6}",
    196957,      1062,         0,    81.2,chromobius,e06c3f3938044d1a06c52666730a3c848a255df51940355c80283f47916942da,"{""c"":""phenom_ablated_toric_color_code"",""d"":12,""gates"":""all"",""h"":16,""noise"":""uniform"",""p"":0.01,""q"":98,""r"":48,""w"":12}",
    741679,      1028,         0,   188.9,sparse_blossom_correlated,9fc258ad5c64d1b1c4f4e41658dac6712cbd989e3f345d87fdf9a15c6c70ca2c,"{""c"":""phenom_ablated_toric_color_code"",""d"":12,""gates"":""all"",""h"":16,""noise"":""uniform"",""p"":0.01,""q"":98,""r"":48,""w"":12}",
    195381,      1053,         0,    15.6,pymatching,6b4ecbe56bc6ab854635c3d2932cae179399acca908d9f3150e634ff1604ed8f,"{""c"":""phenom_ablated_toric_color_code"",""d"":12,""gates"":""all"",""h"":16,""noise"":""uniform"",""p"":0.01,""q"":98,""r"":48,""w"":12}",
   5654490,      1003,         0, 21175.4,chromobius,141985ce6e186d020a31a428e88af3a288236b21436b351f21353f3aea0ecbd5,"{""c"":""phenom_ablated_toric_color_code"",""d"":18,""gates"":""all"",""h"":24,""noise"":""uniform"",""p"":0.01,""q"":218,""r"":72,""w"":18}",
  40555658,      1040,         0, 56305.7,sparse_blossom_correlated,7ee784bcb009e303f394594943fa171fcd7d6691f240716ff7118685f1e72497,"{""c"":""phenom_ablated_toric_color_code"",""d"":18,""gates"":""all"",""h"":24,""noise"":""uniform"",""p"":0.01,""q"":218,""r"":72,""w"":18}",
   6204179,      1041,         0,  2865.0,pymatching,a478bc1fbfc1b0e8cdc7881590fa35eebdc01956900c9a21dc50d3a660efa32c,"{""c"":""phenom_ablated_toric_color_code"",""d"":18,""gates"":""all"",""h"":24,""noise"":""uniform"",""p"":0.01,""q"":218,""r"":72,""w"":18}",
 100000000,       598,         0,1337580.6,chromobius,e88e022e4b1c0cb1829fa2ce462673861fe566fd765cdbe7236af4e2d31ab1a9,"{""c"":""phenom_ablated_toric_color_code"",""d"":24,""gates"":""all"",""h"":32,""noise"":""uniform"",""p"":0.01,""q"":386,""r"":96,""w"":24}",
 187826556,      1090,         0,285682.2,pymatching,2d8e96cb0d4906505408bfba30d3bddb08d14f3072afd13e6eba0e299402dc92,"{""c"":""phenom_ablated_toric_color_code"",""d"":24,""gates"":""all"",""h"":32,""noise"":""uniform"",""p"":0.01,""q"":386,""r"":96,""w"":24}",
 190000000,        94,         0,848107.1,sparse_blossom_correlated,9288726df7daad1b521ed5a50ffeb9f5cd3b07b38e0860c144b6fdd73c858b2b,"{""c"":""phenom_ablated_toric_color_code"",""d"":24,""gates"":""all"",""h"":32,""noise"":""uniform"",""p"":0.01,""q"":386,""r"":96,""w"":24}",
     20099,      1021,         0,   0.296,chromobius,5468219ffcc3e1e2f7800b147b90f2970fef91dd458987e3bd5688158737477c,"{""c"":""phenom_color2surface_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":14,""r"":12}",
     46955,      1003,         0,    4.68,chromobius,e0d78b7c3a2fa1a95ce0588a056b669903a060d2f32b21c16a5d48ec8694fe88,"{""c"":""phenom_color2surface_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":40,""r"":20}",
    210782,      1004,         0,    87.9,chromobius,5bc1a599ea2e3e536dfce09171c7eacccde1e5aae36a6df53c34d599fe2b9470,"{""c"":""phenom_color2surface_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":80,""r"":28}",
   1002828,      1017,         0,  1234.8,chromobius,345d252c3591300403f6e8792ed7227f4828a6e264b8cd30ab996fd85fd35087,"{""c"":""phenom_color2surface_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":134,""r"":36}",
   4846447,      1019,         0, 13438.3,chromobius,9638589908b2d352a4fcd003701625d75a06f4b9560afd847e3a1b08ec2cec81,"{""c"":""phenom_color2surface_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":202,""r"":44}",
  26415021,      1022,         0,152591.8,chromobius,c34a0e155635bf29fb141b31d0076fc8ff80697272a025adf97eae07f4789a86,"{""c"":""phenom_color2surface_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":284,""r"":52}",
     21275,      1003,         0,   0.164,chromobius,bd7af6a64ac435454412bc8c6f56fe57c2749d08f5390d80225c265860170652,"{""c"":""phenom_color_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":8,""r"":12}",
     65246,      1011,         0,    2.86,chromobius,c99d466b6bf2d8ed205aefc02de44033fda35d4af7eabadd0c77e00f136ae334,"{""c"":""phenom_color_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":20,""r"":20}",
    256394,      1043,         0,    40.1,chromobius,458e8aea04ece5bb19d190c4e0e6bdad422f6fde099003277243145611ec7211,"{""c"":""phenom_color_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":38,""r"":28}",
   1190358,      1031,         0,   578.5,chromobius,30d8bc6eb1affc68fad0c6ef68b8626b2ce9f66f0740a87bdb450361198268cc,"{""c"":""phenom_color_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":62,""r"":36}",
   6412349,      1041,         0,  7582.2,chromobius,1776006a4e7ad668d389d9c1e7512b5595357a95b796435afbdcf3b2671bd2a2,"{""c"":""phenom_color_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":92,""r"":44}",
  38234182,      1001,         0, 82436.8,chromobius,d702e9e630a2da41abcf403e35cef91364504d7b3ab23fcf75912f3eb574ecb1,"{""c"":""phenom_color_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":128,""r"":52}",
     23295,      1052,         0,   0.175,chromobius,352303b98ec7090ba90aa2d76e0a1590c34101588b3abe5e9994e88d41e1ebbe,"{""c"":""phenom_color_code_488"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":8,""r"":12}",
     29179,      1001,         0,    1.10,chromobius,68feb4d486a390cda06afb9d994dcc0502e865068eb9de8fca63cc5a24d5492e,"{""c"":""phenom_color_code_488"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":18,""r"":20}",
    140914,      1083,         0,    16.4,chromobius,0f23a8be9dfe7ace9bd72c8b1b52ea33aee17004342fc6568541927033c8ca85,"{""c"":""phenom_color_code_488"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":32,""r"":28}",
    440090,      1078,         0,   148.1,chromobius,e77c322b2cf7846d14ec0754e821c06b8b682e8518618c8d31cd1f4e1461da56,"{""c"":""phenom_color_code_488"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":50,""r"":36}",
   1497416,      1001,         0,  1182.7,chromobius,5e67ee0269793a346584aea15ece33c998762e7e999639d522ac7fa1b5d8b763,"{""c"":""phenom_color_code_488"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":72,""r"":44}",
   5699028,      1024,         0,  8636.1,chromobius,7a2147b25a57e12cd49f9ca09bcc17811b92180318c0ed110b2bb3a51a35351c,"{""c"":""phenom_color_code_488"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":98,""r"":52}",
     14135,      1045,         0,   0.535,chromobius,84181b485b8844c764e3946f3055b6a9a7bef5e719cfadc8e0da5a515bd93736,"{""c"":""phenom_pyramid_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":27,""r"":12}",
     86527,      1000,         0,    19.8,chromobius,0955db26b8369c4ec7e88a72d522a440c529a5a46bf3a20aac8310d7bc555c06,"{""c"":""phenom_pyramid_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":74,""r"":20}",
    744760,      1004,         0,   763.9,chromobius,658410e042c82ab969a393133192cf22fe0e73c6ce06b56cd1495c0856a5f97f,"{""c"":""phenom_pyramid_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":145,""r"":28}",
   7450640,      1012,         0, 20457.4,chromobius,1f0b0e4bbddbc773bf0b238358f037ba63ad214f2f54deb1eb71b99c64daf74b,"{""c"":""phenom_pyramid_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":240,""r"":36}",
  78087738,      1005,         0,516404.7,chromobius,704005592d0a81d82c63ad687e0a43fad7aec6d6ff68a202b47c69aa0663b2b5,"{""c"":""phenom_pyramid_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":359,""r"":44}",
 100000000,       125,         0,1287790.6,chromobius,f64da85d926cbf268b82f5b86011285d435b705f41a3b609acc0757e30469d0d,"{""c"":""phenom_pyramid_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":502,""r"":52}",
    256953,      1139,         0,   0.406,chromobius,60ec60fa63625819240e2bddb9872fdad644ae002ef6c503122d2ec9257ae5b9,"{""c"":""phenom_rep_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":3,""r"":12}",
   3074955,      1009,         0,    13.5,chromobius,8550e7160bbfddf995d015df544201791971f687a297e20e34d60e376fbccb3a,"{""c"":""phenom_rep_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":5,""r"":20}",
  59276185,      1046,         0,   502.0,chromobius,c56db3abf48531871ae7c00c907f819861273ac23f83650a768c157237be0c7a,"{""c"":""phenom_rep_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":7,""r"":28}",
 100000000,       101,         0,  1423.4,chromobius,1b91727ac018ccf3bdd3eb75edcd3f3635c52d9a580221f68c183b6f44b1f068,"{""c"":""phenom_rep_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":9,""r"":36}",
 100000000,         8,         0,  2283.4,chromobius,c087af4982632309dee968c89b6f538abb45f0733c6d52da791447de05935f22,"{""c"":""phenom_rep_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":11,""r"":44}",
 100000000,         0,         0,  3423.9,chromobius,366ec1e5ea56951bd1e70d0dbe2451dcdb81e65ef1e02a37857e70c6ab876645,"{""c"":""phenom_rep_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":13,""r"":52}",
     20577,      1058,         0,   0.129,chromobius,c5ed4c0d3170a74ad2842b24b95325dd2fe7a17c7ef675cf434eebbfa7a83cc4,"{""c"":""phenom_surface_code"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":10,""r"":12}",
     63336,      1035,         0,    2.68,chromobius,a5c9ee3b7b59ac026e81462847a9e38310d51ddbcfdf55203e68832a0fb4125a,"{""c"":""phenom_surface_code"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":26,""r"":20}",
    260760,      1002,         0,    42.7,chromobius,20ec79518766327f0c282a0605d0604bd3d2eb43ecb4212ee2c28f99b107508c,"{""c"":""phenom_surface_code"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":50,""r"":28}",
   1133661,      1020,         0,   613.0,chromobius,6dc0e981506d0981900e5982bae9310bb80ffe7de184543c199e2390f91518f0,"{""c"":""phenom_surface_code"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":82,""r"":36}",
   6034821,      1007,         0,  7819.5,chromobius,f9585af86752bdf84e9cf0afb084852a9212a5770f1ad976e8e6b4451628417e,"{""c"":""phenom_surface_code"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":122,""r"":44}",
  29077030,      1028,         0, 67614.2,chromobius,ba983ff731fce222fd2e9438820b02d294afd0064d75d9bcfc07aa0e296ac02a,"{""c"":""phenom_surface_code"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":170,""r"":52}",
      1478,      1025,         0,   0.566,chromobius,3ef26d111ee6dc4973333560f8dd7c90acfa103c13cb674a51f3ca7e4c6849f5,"{""c"":""phenom_toric_color_code"",""d"":6,""gates"":""all"",""h"":8,""noise"":""uniform"",""p"":0.01,""q"":26,""r"":24,""w"":6}",
    157849,      1003,         0,   115.4,chromobius,47f6c88ac7f532d7c5c18f9e750859d961460c3371e83b0a16bb6f7c0a0664a4,"{""c"":""phenom_toric_color_code"",""d"":12,""gates"":""all"",""h"":16,""noise"":""uniform"",""p"":0.01,""q"":98,""r"":48,""w"":12}",
   4620356,      1007,         0, 33758.0,chromobius,be93b7ab968c5c8797048ef8b119739c175fc3fde451a708a93ccf25d5aa394d,"{""c"":""phenom_toric_color_code"",""d"":18,""gates"":""all"",""h"":24,""noise"":""uniform"",""p"":0.01,""q"":218,""r"":72,""w"":18}",
   1439435,        19,         0, 31296.3,chromobius,eb9ca535552405cd2164db403e3843517b9bd0b37abfb8374363fa18d652c38f,"{""c"":""phenom_toric_color_code"",""d"":24,""gates"":""all"",""h"":32,""noise"":""uniform"",""p"":0.01,""q"":386,""r"":96,""w"":24}",
    445797,      1089,         0,   0.809,chromobius,3cb8293fbf05882b24eb9666bdcac3ea190f9e76e1368a1b0526f55d719d31f4,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":13,""r"":12}",
    201949,      1067,         0,   0.658,chromobius,d7e1ff504da4effe50c5e3a4aa6942b48322b23f3daffea1c053ad1e3ec9afb9,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":13,""r"":12}",
    121171,      1004,         0,   0.530,chromobius,730c75ea6e8fd8f683a21967161f7fb9d833d1561eb86442d22f04f70a0fb076,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":13,""r"":12}",
     58605,      1003,         0,   0.499,chromobius,0b1cedf14d5c56ffd26dca82912875871fd4e7cf07d4b596fcf04b3606d99044,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":13,""r"":12}",
     37569,      1021,         0,   0.347,chromobius,93591c8c2534ebb52cd0424c72b485b0abc8e26924145015ec25f58a9cf12b39,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":13,""r"":12}",
     23816,      1008,         0,   0.511,chromobius,34e5b69ad805fa8b424b41f6de8cd829e9e5673f72b9db6a69d4db6613eaa0d1,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":13,""r"":12}",
      8331,      1002,         0,   0.226,chromobius,ad3ce10010630d2a249f5b790a66d382e82c15b97b0b144a3e200087916e06b2,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":13,""r"":12}",
      5169,      1009,         0,   0.196,chromobius,ba42dbb8d880b69efcf977be780786b60e9c5dad4aa92c791b0c5667e8cd0e3f,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":13,""r"":12}",
      3124,      1038,         0,   0.173,chromobius,1b43b35b6de1748a2e3a2fd1187e1e3b339e4745fbb838fb55dc63c5d692fde3,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":13,""r"":12}",
      2740,      1023,         0,   0.162,chromobius,4a6a12530a363d0179c3b35c8aa4757be1195d1b02a3a279d2ae92a84e7c67ea,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":13,""r"":12}",
      2450,      1020,         0,   0.197,chromobius,565e2656b08dfacdeb7f8588146f297e1983a7219e10232915a88d6de1c971cb,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":13,""r"":12}",
      2379,      1067,         0,   0.180,chromobius,c9c5dc02fa8e97c94ec49b93c8118eab1c780cae88eb34a5049ccbfdb734bf0c,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":13,""r"":12}",
      2132,      1001,         0,   0.201,chromobius,3e23d3db21a9340c137829777ee4e40bf23e5ff88ccceea537d3fd9d80aded8f,"{""c"":""superdense_color_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":13,""r"":12}",
    948263,      1008,         0,    9.79,chromobius,18957294fc92650542fe0cf2408ebbdd03235f5a5c92e49fc2f0833deb0db806,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":37,""r"":20}",
    370027,      1030,         0,    7.37,chromobius,a9e57855c634570c13ca6fca8719873d524ac871a61a55e6f3b56a9f82558d26,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":37,""r"":20}",
    219893,      1067,         0,    6.14,chromobius,7230a7f8f260d951151e137708172c275163ac186f238812fb1ef03b4fa4a617,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":37,""r"":20}",
     94974,      1009,         0,    4.41,chromobius,b3725c34a958912514a80a3a470008b8ded4976f05222d7e1de1e328f0c16536,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":37,""r"":20}",
     54623,      1016,         0,    4.00,chromobius,ce4fb708dbcd85a59aba8c1da5f13a039e1099892080c65d8ddcb27ea6bdb0ee,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":37,""r"":20}",
     28865,      1031,         0,    2.81,chromobius,24ba7a6e14a5ce45744fbec429c6aa30a9832e5c4e41c37a37c6ec9c00ddc02b,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":20}",
      7613,      1010,         0,    2.39,chromobius,c0b9a46adec914027aecd1629935f3e66afe71c6dfb70f7a97917a8417227fa8,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":37,""r"":20}",
      3987,      1005,         0,    1.73,chromobius,08e89afb3339ac3a06ae198180af2c48bcc947f5d33f6493fcd42a27abcf6bcd,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":37,""r"":20}",
      2522,      1103,         0,    1.24,chromobius,ce8ed65f5c1096a8f26fed647bd6c2f06ab7dacf36ea09993a724ace77d126cc,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":37,""r"":20}",
      2146,      1004,         0,    1.53,chromobius,afc517f5ab67b8c94f3999eedee786c187d26aab668075423cccdc404da2b860,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":37,""r"":20}",
      2266,      1093,         0,    1.85,chromobius,43a6367d7bc5598520e0a71a9c4ba7be31fca9eefcc4ef07d6604ed0f668fccf,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":37,""r"":20}",
      2104,      1058,         0,    2.31,chromobius,1d788f548df37c0981735fb974dbb77680ed8221d4c52c8118e8f1a88cde2b4b,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":37,""r"":20}",
      2105,      1063,         0,    2.05,chromobius,2164a57a3d6647fa154debc7be07e2f5e0cfb7b92a98b4eba05d55b4f64bcb01,"{""c"":""superdense_color_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":37,""r"":20}",
  64699027,      1029,         0,  1626.5,chromobius,89277409cd7cec0a9bf25f73d8d39da8511264c1be22f0d9bdf1aa75b4080063,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":73,""r"":28}",
  10357677,      1020,         0,   463.3,chromobius,2082d5afc1a2b9719f068ab17c45c05b87cc185abad5b1dac110ec17c2f5669f,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":73,""r"":28}",
   3341054,      1008,         0,   205.3,chromobius,13bc8373d6c5e2f504c24b3096b33a6280f0dcbff7d73af3300873da099dda9b,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":73,""r"":28}",
    752902,      1098,         0,    77.3,chromobius,36508f6a4d46f56802b7d7cef6ce4238662701ea1348a7086708e9fbed273f19,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":73,""r"":28}",
    256557,      1002,         0,    44.1,chromobius,c1c37b9d2a2bcb59284d1075c4dbfac4757ae0d0155d59be8fd361f3ab4f957a,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":73,""r"":28}",
     91127,      1004,         0,    24.1,chromobius,c001b906f818624c84b44392c40b14558cdfc7a9303a2349c565d1ea9ded0593,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":73,""r"":28}",
     11841,      1020,         0,    9.57,chromobius,23b8ad6738bde90a72ec17c4759a0de08feff9104cb52106ae2a04597089a6fe,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":73,""r"":28}",
      4366,      1026,         0,    6.32,chromobius,f9c42519b3342ae7c8aa5f87fad4ac88c906fff52366f8ce72e37c8b0321e995,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":73,""r"":28}",
      2219,      1026,         0,    6.05,chromobius,ad2a72b8db91f51ce3c3c209db21ef6bd9e8fb89c9e0f9862e86cfd35d2546c8,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":73,""r"":28}",
      2137,      1012,         0,    6.09,chromobius,d98cbf98f68f25427dd88de6efcda5bccbff9b82b90d380d6ba4af2169daaaca,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":73,""r"":28}",
      2057,      1007,         0,    6.55,chromobius,8d51eba1654da0d4c605f0a0e649cab222fdd18c95beb4ca993b2fc2b669af4b,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":73,""r"":28}",
      2209,      1086,         0,    7.48,chromobius,527e19b8ac2abaf356883b99cf6f45681d60f56fcb5862bb79fbc05834c3b4b6,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":73,""r"":28}",
      2105,      1055,         0,    8.43,chromobius,a19eb793340e6e42ceda8c8d210465ed8ed964b9d59e548e50a88a31e4432e5e,"{""c"":""superdense_color_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":73,""r"":28}",
 100000000,       127,         0,  6072.8,chromobius,c89ab8cb65f525e854839a5814842c64e601ec879a376836e0d5376562f3ba6e,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":121,""r"":36}",
  91279513,      1022,         0, 10000.3,chromobius,15696dab5a6ebb6461a2bcaec00059596c95ce29cd5f64cc3fbdf7f494006324,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":121,""r"":36}",
  20677132,      1010,         0,  3317.3,chromobius,9feec3558818b971b4fe8317c6bb1b141dd18baab19e15508ccad1755ed97b28,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":121,""r"":36}",
   3429146,      1008,         0,   880.3,chromobius,862aef8592d489176187404e6b51143fd8e0df71f6f960da0f91f389aa55a1a7,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":121,""r"":36}",
    928504,      1039,         0,   339.3,chromobius,a7e9abfe57c5448242f232af0faeebccdef7bb2ee20058e903daff385a44b20c,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":121,""r"":36}",
    233926,      1007,         0,   169.1,chromobius,f56b2a40f28f510719f821a52f1aea00ea860d4c2c1ec095828388c2c32ecb48,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":36}",
     15061,      1003,         0,    30.4,chromobius,06c720e7d28d0b69972c0e8e590b5687fb0b34085c25e5c8512c54bae0a123f0,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":121,""r"":36}",
      4137,      1002,         0,    15.8,chromobius,755f1161287d6f6dc55f1500fb3b628a60ed20908bb06e9247bdffcf12ff7a31,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":121,""r"":36}",
      2160,      1042,         0,    12.6,chromobius,b9be4999727871c4a9389edf6a3a85865791b51b848248eceb2ee4f62d3cdc62,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":121,""r"":36}",
      2059,      1042,         0,    17.2,chromobius,a2c7eb4be6dd1c6e8fb2c1cd265b4859cae7b1da83d2eb9a070ac2dd6f425ac5,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":121,""r"":36}",
      2043,      1012,         0,    18.4,chromobius,7a31020df01a08cc496af8c3301bc80b3b90beae1694f65de7b10bbc6d9428c7,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":121,""r"":36}",
      1956,      1004,         0,    23.1,chromobius,81237f807cb60ad8682cc5465e0f12c21b87520cfd8e3fa163935f9b719e5963,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":121,""r"":36}",
      1980,      1008,         0,    26.1,chromobius,6da1b0dedb1968a34abbb744d0b4683bb23d887ea9cd9964c33bc8f4c99692a1,"{""c"":""superdense_color_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":121,""r"":36}",
 100000000,        10,         0, 13180.1,chromobius,ff06046e6e57e2f716d9a619c0d1074b81cb91291d318bdc4aba33a632091971,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":181,""r"":44}",
 100000000,       137,         0, 24470.0,chromobius,b3ed0cba8fae18ceb952059053042fb87498595bde01facb44276382ba32c3bd,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":181,""r"":44}",
 100000000,       714,         0, 35496.4,chromobius,896a3396cc5a4c42dec0ff1b3de7720ceabfd79b6cc4aefe412bab31233b5475,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":181,""r"":44}",
  14894279,      1020,         0,  8776.5,chromobius,fbe7fcc2bb5da441862b8095564d8273ed5e8e307fdded24ad797b3052f34aeb,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":181,""r"":44}",
   3582114,      1006,         0,  3010.0,chromobius,2a99b84586fc4829d3299880e8d1cc6f64057db65da7916cd4188e0a11f42ae0,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":181,""r"":44}",
    609438,      1008,         0,   877.2,chromobius,795697a98d07be74a3fe080e2afbc77455d8aec74ca5ced27710e60f880d7419,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":181,""r"":44}",
     23420,      1077,         0,    82.7,chromobius,eda2b9e3a65dfc9d9435b0318f6253eb5d41f8c5421430a100038f6e552e3cbb,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":181,""r"":44}",
      4350,      1005,         0,    36.5,chromobius,b95c900d0f7376f55353c8e2cc16f785ff3541c9c12223e459322e0acc2cf941,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":181,""r"":44}",
      2035,      1006,         0,    32.0,chromobius,f4f052634915bf9fa74a7da756c86d2ce5ea74433043766b434e95bc949127d7,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":181,""r"":44}",
      1913,      1005,         0,    40.1,chromobius,8c183827e9da4aca2814c26eff3dfafbc08cb4f6fca73a86ae95ebdc80b0c5d2,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":181,""r"":44}",
      2116,      1033,         0,    50.0,chromobius,9fdaca6204b04259cc3114fa5fb9496f3bec2e1afbf362c6274379f61fd740cf,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":181,""r"":44}",
      2110,      1037,         0,    57.3,chromobius,1909e4dae8d04cd68c4b6825d70333e7c20c2bc08dd5491f4834443567f7b902,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":181,""r"":44}",
      2073,      1017,         0,    66.6,chromobius,5979684819b2793353200e3c46e440ec5cd2393f2b713a4a0f741602313f472f,"{""c"":""superdense_color_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":181,""r"":44}",
 100000000,         0,         0, 24234.6,chromobius,a7395cf7d73fc18d3870c25f6d86d1db547e86fe007aeb6608519e74ece42a89,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":253,""r"":52}",
 100000000,         5,         0, 45113.5,chromobius,ae6b166b191da8b266454299c210e5bc9b7d0164ce6df6d8278eee0dbbd56a13,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":253,""r"":52}",
 100000000,        87,         0, 67423.9,chromobius,bd52be51fce85190559efed72efc5c96624de9e60704654946aba772c1bb6a2c,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":253,""r"":52}",
  81606681,      1009,         0, 92659.5,chromobius,a24f1490a62b0a07bc9b00f2d6707bd121ecb53aa89a52b895434b0030025025,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":253,""r"":52}",
  14222469,      1098,         0, 22967.3,chromobius,cf9a1d401926db9ab35862fd9ebd76ce0aa4af11635c02d0d4ea76976cf65db9,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":253,""r"":52}",
   1718448,      1016,         0,  4181.7,chromobius,41bd64e523ed2e27776695032df2da8cc0ce5fb0163a2358fcb266e9ea83cd76,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":253,""r"":52}",
     32753,      1010,         0,   212.3,chromobius,921cbdfc27fb7a943a19f4edf74783e88e35fa798d1f438ccb315853dfaab108,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":253,""r"":52}",
      4498,      1030,         0,    64.5,chromobius,fb21d1820c423b4c4b11c16a8f0be0756e4d3ad9e5898bc82a8b9d2518a1f325,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":253,""r"":52}",
      2160,      1034,         0,    63.2,chromobius,d9d97be50b8063aaadebc4ee10b22e928f3a9c4053df97746d58692ac4c86252,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":253,""r"":52}",
      1932,      1002,         0,    85.7,chromobius,8d8801cf0b263e4285a1191d201ed058be56f3368476c4711e89714e2944e928,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":253,""r"":52}",
      1999,      1003,         0,   109.7,chromobius,a604b3d971bec7274bbf8452b055ee339015bd41c8c1f70dd269f170c6e92e54,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":253,""r"":52}",
      2077,      1004,         0,   131.8,chromobius,402724225f89645c4445094713de6a7435ac9010cf7b1acbf3a0cb3d79a22d62,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":253,""r"":52}",
      2094,      1014,         0,   173.2,chromobius,ae02429d4f0126dcd50b4a10a5a3b282dbca4453b9930333c9f25ea5c96a378c,"{""c"":""superdense_color_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":253,""r"":52}",
 100000000,         0,         0, 40574.5,chromobius,2d2f521ca7494989c67fdf1a86164ca6ece8baaeabdbcfb0d3108a61ee970aae,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":337,""r"":60}",
 100000000,         3,         0, 75810.9,chromobius,436022c91c976baaf82ca6a50df305e4675845c67906f25af08eb3ea0669c50b,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":337,""r"":60}",
 100000000,        11,         0,112160.7,chromobius,4871f48916d71a11804458f45a04b418f784c24d4fbbd20e144b3a0e4ce34c06,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":337,""r"":60}",
 100000000,       232,         0,189243.5,chromobius,c8c14249d8fee0cce3a6b1049dd2a79c1f3bfbffd5191b0667a0b0bef6b21220,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":337,""r"":60}",
  51160355,      1020,         0,139779.7,chromobius,d7f3a442f53773f10a9cd4909af2d771c22ca3ed0b6790735470d26fd1d7d0d0,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":337,""r"":60}",
   5059342,      1002,         0, 21850.1,chromobius,835bccb6454c5b0d19f244551b3afa80e1ccb466a49c97f711cd4ef3955263c0,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":60}",
     50995,      1014,         0,   562.1,chromobius,d68a9c28a16b07b4b6ebbc0420feb53707c7cfbfd7f1f3135a37118bbcd3d88b,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":337,""r"":60}",
      4531,      1008,         0,   112.0,chromobius,83918a24650b3e68305bc2473cb05baa8c95ddc15d6fa9a9b58feb41c3d86dbe,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":337,""r"":60}",
      2041,      1038,         0,   124.7,chromobius,fa7faf8a5cdbb3a83596152325d8425f2c9b2413da91f356319d7df452c6735f,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":337,""r"":60}",
      2005,      1020,         0,   195.8,chromobius,e5dff405d05889d8e7d5d234db2dd81ca1531561ae5cbf761ce03fcef1b78d74,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":337,""r"":60}",
      2150,      1096,         0,   272.2,chromobius,cc6cc09e5b77bd38bd1841135dbed7940a21841ca70312976743b5112c4dfafe,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":337,""r"":60}",
      2101,      1008,         0,   345.9,chromobius,bbf77b3b8f78205839d7584bae45ff29e00963972fcb13384b05f3913af14d3a,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":337,""r"":60}",
      2050,      1006,         0,   434.2,chromobius,e41d8413ca85be607f9cfc948e64426ffe248b7a28d556839fcaafab8dc242a2,"{""c"":""superdense_color_code_X"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":337,""r"":60}",
 100000000,         0,         0, 63965.9,chromobius,7a0ba4621a055bc19544f8973656d86fe8b9f9ac38c9a41c66ec13f2624636dd,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":433,""r"":68}",
 100000000,         0,         0,121328.0,chromobius,d0adc4b92c7edd74bbe8fe7c43b03c9f14e7b3c294e2291d63b35a67826c10c1,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":433,""r"":68}",
 100000000,         1,         0,181912.7,chromobius,0f5fb94bd0cc99af0046da808acc8a5c9d17015981d960b8b1b47df4109a847b,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":433,""r"":68}",
 100000000,        38,         0,315163.6,chromobius,c33c0f3479e0b364716eef8f7251beef6ce0e99692b33ded6864c896dfc4c523,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":433,""r"":68}",
 100000000,       424,         0,466971.8,chromobius,8dd9cb34920090fb5c5ef57080658efbd9bb5bf19877fdb2c2d104533e1803b3,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":433,""r"":68}",
  15455740,      1015,         0,113353.4,chromobius,03fee2a311f9f121de441a6e60993c6dfa8327f3033aa9e74445acb6322534d5,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":433,""r"":68}",
     75891,      1002,         0,  1375.3,chromobius,c5465ecf5df23395db13250c1add62ab1183fecafab907f8bb40c521633ec621,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":433,""r"":68}",
      4803,      1045,         0,   219.6,chromobius,4aafff1bd1fe6e06f0791b718a1b2a453f815bafa89c94bd6f340b57f8c80828,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":433,""r"":68}",
      1975,      1014,         0,   305.6,chromobius,e89034a0a9408b7812d679fd0b7220b0b5fc54cce8549c7a4868c8e478354f96,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":433,""r"":68}",
      2086,      1052,         0,   517.2,chromobius,8cbdcd38e93fc5ba97b8c0775c1604a527ae83f28ebb5f3804e6faa5ee51eacc,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":433,""r"":68}",
      1946,      1002,         0,   595.3,chromobius,61d9f83c9efcb02f431cdaee51756b81fb81ab64eafd3858706effaacfc44c4d,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":433,""r"":68}",
      2119,      1053,         0,   750.0,chromobius,627854b994632eec182bc4b6de0e072f01e43c6d08ce3b21d0d0d116148c87c1,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":433,""r"":68}",
      2017,      1004,         0,  1001.5,chromobius,3e9d56bc14ae5076ba4920d9c2ff9999971bbc988b78602bb611cf5e0676aeb7,"{""c"":""superdense_color_code_X"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":433,""r"":68}",
 100000000,         0,         0, 96257.3,chromobius,bc0512f55913508647d37b5e248940ddbee64109de43bcd87749867d88be3eb5,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":541,""r"":76}",
 100000000,         0,         0,184039.1,chromobius,35041ba76918bbc7d576e1764345963414287476c64ce1d2ed293404706c2971,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":541,""r"":76}",
 100000000,         0,         0,279668.1,chromobius,bc0a62e6b3d0f3c363783e84835154ee53bd3a5715f03d4fa048889a540c245b,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":541,""r"":76}",
 100000000,        11,         0,496936.4,chromobius,595277ca68e5d7b70660d60adceaf9ae7f0ce321ff9c310ba94910cb344bb7fe,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":541,""r"":76}",
 100000000,       128,         0,754569.5,chromobius,257d1684eb1e14f36a00c32e5ad76722a2d289366b3eeae64b3020a7f5d429b6,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":541,""r"":76}",
  50587181,      1002,         0,608899.5,chromobius,63c7a7c442f3a168c5fe47515adb6c1e3d514c921a6f51344e5bb92bd8f2617c,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":541,""r"":76}",
    111849,      1016,         0,  3118.0,chromobius,fe5181b636f0920a695614b9b1367d999636efa63545bcad954eef94acd5b5c1,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":541,""r"":76}",
      4956,      1010,         0,   324.3,chromobius,3992f7f96d0101e23d0f31d0ea252df75a2eb2a3ebe79c8b6299866f912a3d83,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":541,""r"":76}",
      2298,      1078,         0,   741.4,chromobius,1aa0a732ba837447dc05adc6c51ee92a118fc948c96630c57fe0d4d3acdbf737,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":541,""r"":76}",
      2031,      1012,         0,  1017.8,chromobius,f0620cf85e9079fb287cae9c5ae7954b47e660009f2ae41a89b2807a5ab0788f,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":541,""r"":76}",
      2003,      1004,         0,  1399.7,chromobius,27170755f4794baff4f866db6a5624f2b9d97b93f0ab470b88e72ac7c964d624,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":541,""r"":76}",
      2173,      1093,         0,  1806.4,chromobius,50e763cde18ed4d10b24987e6e449053cfdf48e81c3a32bd89445e350379372f,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":541,""r"":76}",
      2150,      1044,         0,  2724.6,chromobius,fbe7d3bad5abd643d7899cc0a84a102ed5d674911280c1e9b07428802c660468,"{""c"":""superdense_color_code_X"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":541,""r"":76}",
   3094975,      1035,         0,    4.24,chromobius,88832e31a429e45f383dac2f931722fef7e1a9f72dd771f4716fdc630c5c1375,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":13,""r"":12}",
    782280,      1003,         0,    1.66,chromobius,b766e84e3482cc03342901cb43ee52d90964d214f0494ad31c196b22c398a1be,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":13,""r"":12}",
    382263,      1076,         0,    1.15,chromobius,c99ea53c84fc848d344d6fffe2faad5a421e1102cfc150b59ce8182654644d20,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":13,""r"":12}",
    130606,      1004,         0,   0.688,chromobius,62af4df25f2c451513345430484daefef0c073c12bb28d33bef5f513ffc667d9,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":13,""r"":12}",
     74968,      1051,         0,   0.509,chromobius,d0fe62c6a1ff493f85824466e4b93a7bac451db49c8e5d66eb00b394ef852607,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":13,""r"":12}",
     37244,      1001,         0,   0.377,chromobius,8698aabc9d9aba0562bed0ea6dc79f37b8449ebb7f0153d66fab61afab8ae02a,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":13,""r"":12}",
     10847,      1022,         0,   0.216,chromobius,454955023e4643a33586e0d9c448f069571640f577e127ee57943c6c9c1fdada,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":13,""r"":12}",
      5882,      1050,         0,   0.207,chromobius,2de2e0cb71525f405ddf0ce532024490c8754d97c2ff3e54f5c694e5bc293bec,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":13,""r"":12}",
      3078,      1008,         0,   0.177,chromobius,0ae0b2a36962f40ca9db53aa38eedc7ce500b0ca185460728ceba30df7cafeba,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":13,""r"":12}",
      3044,      1125,         0,   0.175,chromobius,16f53429d5ba424bc870902e2d1a09879430abd810491ac68f11ebfa0b31aed5,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":13,""r"":12}",
      2422,      1013,         0,   0.192,chromobius,fee33cca71e88cc2b6e42878c8a76cb543a4ed83a688b833cbbd7e3beadda70c,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":13,""r"":12}",
      2259,      1030,         0,   0.188,chromobius,474c43dd88ee2113d303a89683c23ea9ab3f40078332f8d92c31fb63b8c64bfc,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":13,""r"":12}",
      2128,      1004,         0,   0.220,chromobius,2bbca0f72410ca58a6f44d96ddbd936d9b3a29038583fcac8797174ab57354b0,"{""c"":""superdense_color_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":13,""r"":12}",
   4148584,      1024,         0,    31.0,chromobius,c5895a225ce3dc417544d484dd35e83072dcc2a557e7b4b641a27003aff19a57,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":37,""r"":20}",
    910691,      1004,         0,    13.7,chromobius,96081e23f1bd9f0e75db6d02f1c14d694e82711d8e69fe5c74221d1c44f42898,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":37,""r"":20}",
    437748,      1045,         0,    9.40,chromobius,37a7205f0bee6d43857f6c9ab34779615608c2eb9d159e0d40875385c75ab6f7,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":37,""r"":20}",
    137404,      1014,         0,    5.71,chromobius,c17104be12bcb3fafc2c9e78882a460efa2a560bf5314ca1d25188979dcdfd29,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":37,""r"":20}",
     71683,      1019,         0,    4.69,chromobius,8b25767f24964ce527cfb5d4982a53b8989e86e258945deb7788560cecbb7fda,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":37,""r"":20}",
     34731,      1021,         0,    3.53,chromobius,8a26aee338843f084b465c3cbf42ead4332ce873e564e8e9dab4a83a445484b6,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":37,""r"":20}",
      8277,      1002,         0,    1.86,chromobius,7e985255732f231907a79781cad7ea9ce3cd3fee71142068a1256ea653e9b05e,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":37,""r"":20}",
      4089,      1006,         0,    1.71,chromobius,97f5c8c1ee5368003b7d957b4e9262e2b3d81158d3e8ee099c25cd24e604dff7,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":37,""r"":20}",
      2371,      1021,         0,    1.31,chromobius,cebe983d7948c63daa04f8f9593a829855617165c4d77d1add2490a0d09b4639,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":37,""r"":20}",
      2129,      1003,         0,    1.71,chromobius,9df54b1f4d2a967dc8e2d0fb675fd055067d3ffbaee7e536909906f89ad20494,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":37,""r"":20}",
      2128,      1018,         0,    1.57,chromobius,23a2066e28a44833f0079541c04356330dd621210989706b6e77f7419f02d17c,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":37,""r"":20}",
      2021,      1043,         0,    1.79,chromobius,6af088e129b82072cd538052d9f89815e220b2c994ba747ae78cfebeaed276fa,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":37,""r"":20}",
      1868,      1003,         0,    1.97,chromobius,346455e30704879a1ab17867ac7df2ea4f6c6babfc6be84a45b15aa5a3117c93,"{""c"":""superdense_color_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":37,""r"":20}",
  45161211,      1080,         0,  1152.6,chromobius,1f650be6c78ab04948dbba538dfd72cf2dd21090381ebe79dfbe725a28495d13,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":73,""r"":28}",
   7855039,      1028,         0,   354.1,chromobius,322971036dd99575b01a69b6eabad93c95e0014e62772e2d14a7459aa37f04a9,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":73,""r"":28}",
   2508345,      1020,         0,   158.6,chromobius,2d69ff1f8f6e006500450f344f67c7ed0f0c5b2eaa7a755c7cdd5dfbd01068d3,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":73,""r"":28}",
    669260,      1089,         0,    70.9,chromobius,c0d76f1b77ac9c0832c21b751d531725e1acdd7a9381e0749374636b7c5e3c08,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":73,""r"":28}",
    240911,      1080,         0,    38.0,chromobius,a9333a680371ae24ff8d55ecc7a10c6c57ec06045f34faafb3cb55364c07f8d9,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":73,""r"":28}",
     88071,      1038,         0,    22.7,chromobius,bf719f8bd31a9f1549fdaeda59c56df7e433eb5eccebaf94bbfd3c73b29aca0d,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":73,""r"":28}",
     10493,      1010,         0,    10.2,chromobius,3281a16faff043438caebd93acf6e5cf90ebb7128a87f515f1153cffcb3c7201,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":73,""r"":28}",
      4218,      1037,         0,    6.14,chromobius,56e1a19886a89105851298468f432ddb532e0d438ad55c00f663f37492b77dce,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":73,""r"":28}",
      2176,      1024,         0,    5.30,chromobius,1c700d922a2ff09f94800c4926d22ea5bd42e47b31730f246c562910a7aaa1ca,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":73,""r"":28}",
      2083,      1027,         0,    6.01,chromobius,9490637e5c0b3b7b77086b55e893bc06570c4bd7ff51435bcebca53ad40ac54c,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":73,""r"":28}",
      2197,      1056,         0,    6.59,chromobius,091f9d1f805f77f1c88c44e9f4c2024dd17866b2e7c52515f2b67e20e5cc9f8e,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":73,""r"":28}",
      2073,      1059,         0,    6.95,chromobius,d120ada7f5a9a0daeb0c3cdfb17c95c794de20df716fb09b968601b780c9e84a,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":73,""r"":28}",
      2011,      1018,         0,    8.18,chromobius,eb457293a45db4ec6d601d7d6b485468e9643fadeaf9570bdc889a582c763fd9,"{""c"":""superdense_color_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":73,""r"":28}",
 100000000,       138,         0,  6060.8,chromobius,08599e733ed4ebc5fbb607d389da549a48f3c9e1a43b9c78761533487670b83b,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":121,""r"":36}",
  70946651,      1043,         0,  7770.5,chromobius,f85efbca7118dddcf6f43b536b4fca2a1646fdaf1321080936f0875fcb16f662,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":121,""r"":36}",
  18976865,      1082,         0,  3025.8,chromobius,ac45a53c82c54bd2807181e3abcebed06b1793b6ee80c1468300487db6c7c03b,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":121,""r"":36}",
   2809938,      1004,         0,   720.8,chromobius,18ffab646e51e1004090f4f40448fada3e716366f5602b1fdfd3f928ea5b4e15,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":121,""r"":36}",
    855898,      1071,         0,   310.4,chromobius,97cecf7888461a962bb2c61ca31ad556729cd1f33961a78ab4f9f0a1da9eaf88,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":121,""r"":36}",
    217741,      1029,         0,   126.1,chromobius,e3fb53d2fc02a48db6ddf23900904c7509f0ee87cf5981bbdc6e91df39f7092f,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":36}",
     14805,      1014,         0,    26.8,chromobius,26a11a0b4e7be68ecb719b76a2e4417d74edc2d325c7157e096962be3c8a6f25,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":121,""r"":36}",
      4114,      1047,         0,    12.6,chromobius,ee4c4adbbb2f2d5db6fb6fe69985660ea08f53320939493d6060c11d545cabe7,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":121,""r"":36}",
      2091,      1034,         0,    12.2,chromobius,da640a3e0e33444bc4465aa4da6663d883809ab807343f592726d3152e509f6f,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":121,""r"":36}",
      2038,      1019,         0,    16.2,chromobius,b1e80a3099ed33a9f5895311e4f87caa064c7df4dd767079fb978e77cc090309,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":121,""r"":36}",
      2041,      1012,         0,    19.0,chromobius,c0dc91f72ba63cd52dc3bb7172ac431b43d33217b3b809b58e14bd892d554b24,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":121,""r"":36}",
      2059,      1005,         0,    20.9,chromobius,0c6ca24073511e4dbd5f6815221ffcd0dd278dbbac5b2c2a1631f0e0b3b45b7a,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":121,""r"":36}",
      2057,      1006,         0,    25.8,chromobius,eedcba2f6b067417cc1d554e13b033abba4688855c70b7b030311877cc0910a6,"{""c"":""superdense_color_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":121,""r"":36}",
 100000000,        12,         0, 13103.7,chromobius,271295a338ceed2a0c0305a620eef84c5724fbdcedaabbfb5f1a1ea789c5dde0,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":181,""r"":44}",
 100000000,       160,         0, 24173.4,chromobius,7f278b57cf9910a08b651e8cb2ba4912860c7308c25b00e2350ae587271c2939,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":181,""r"":44}",
 100000000,       810,         0, 35187.7,chromobius,dc0155d9a2e0c3e9b8f9fab50e58af4115c53678d3e68e95fe497f5e32533ac1,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":181,""r"":44}",
  14520107,      1120,         0,  8493.5,chromobius,87e73866065e3696de0dfc481550691e70cdc6939e7a73563fe7016116120fc5,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":181,""r"":44}",
   2932395,      1003,         0,  2396.7,chromobius,2bddac2a6b995842cf20a38c71a092109f0a4fa60756ae4935fdfa4f9db7d1a3,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":181,""r"":44}",
    593559,      1040,         0,   725.5,chromobius,820d55ffc284bba038b5569beb94eac3f2deee22636843831f068f2d7feb5c47,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":181,""r"":44}",
     21600,      1025,         0,    74.9,chromobius,d30b5b3a5c055da3059bebb4308ac2b586508594bf3fd4a008f333cceb6e5791,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":181,""r"":44}",
      4067,      1014,         0,    30.1,chromobius,c7b0ea550484a65d8548bfc607a6b9444a0013ebb8ef10b3ad8d1f732d296496,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":181,""r"":44}",
      2043,      1021,         0,    30.7,chromobius,a2fd96600e4d1c5d64de59b8c0799c99c483fb61b21f42d43df9ea2939dca927,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":181,""r"":44}",
      2128,      1066,         0,    37.1,chromobius,28caf91dd8ee1dfc66aab99d707db88f034b940474d6ef057d49be54a0be4a91,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":181,""r"":44}",
      1926,      1002,         0,    47.2,chromobius,3ef2169f582111f55d7eb5a75ac619e2e4b9b813774d9c258df04686d0e8bbad,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":181,""r"":44}",
      2110,      1026,         0,    57.9,chromobius,9eeb59f99c8ddfcb2d834a7904a09cfafec148d89b33e34a438297b0e6209ccc,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":181,""r"":44}",
      1958,      1002,         0,    66.8,chromobius,7a3715d81fb32a1fe065579f499515a2a0f1d05e0f688b2ec06c8f761a0fa21f,"{""c"":""superdense_color_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":181,""r"":44}",
 100000000,         1,         0, 24191.5,chromobius,e5d96a3e515bd3b8a35a66fe7bfb714d813fcce54e3a4b51897beab020d1b8e8,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":253,""r"":52}",
 100000000,        12,         0, 44958.4,chromobius,33bfcbde87af0c052135e2097b36cc5cad7b5628c041e7146b51cf451b0cf5ac,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":253,""r"":52}",
 100000000,       127,         0, 66639.2,chromobius,49debdb393eee866ce42aac229a829e1e502b31d6cc7f7589a236b402d96234b,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":253,""r"":52}",
  65198143,      1006,         0, 73559.0,chromobius,374dd862709b283ca3ce85a19084732fe825c8c1eba2e3406b35b39890d40e44,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":253,""r"":52}",
  11614335,      1008,         0, 18873.5,chromobius,e6d4c1d4f991bdf9e26463bc01ac402492e675060c5b681f96740d6b27636a07,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":253,""r"":52}",
   1586943,      1000,         0,  3775.6,chromobius,ac6593c1b0be522cea595258816c07d82de05693722b751e75e702fe6f4a1134,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":253,""r"":52}",
     30333,      1005,         0,   197.6,chromobius,5e86c2ad0076fd8794517f197d7b65c5fa47ca160aa8223a476a812f6e948bbd,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":253,""r"":52}",
      4422,      1037,         0,    57.8,chromobius,3059c12ca410c6861526550a9d717274a5cf2ddfbb489f8a2155ac8ccec64d43,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":253,""r"":52}",
      2098,      1010,         0,    66.1,chromobius,59d00eb457d77e11eb732beaf2a061702ed3bff9e74f12956334b787cb6a1711,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":253,""r"":52}",
      2058,      1038,         0,    89.0,chromobius,a3d4a72f42df3ced5d81954e4a4671ba9e33cc96661d1f9a0635accbde29c494,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":253,""r"":52}",
      2008,      1007,         0,   111.9,chromobius,7a8d7259fb59414cd58651662cd2a538e423e523b8d6dbbe436a213669f6675f,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":253,""r"":52}",
      2037,      1006,         0,   135.4,chromobius,e93edeccbfba2753a37c56469416d571192bc1d58dab878fd65b914d872fb52f,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":253,""r"":52}",
      1978,      1006,         0,   178.4,chromobius,ea642fe3810fddddf114a67a3b0b77a878333774797a0acbebb62de91274e889,"{""c"":""superdense_color_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":253,""r"":52}",
 100000000,         0,         0, 40170.8,chromobius,dab60785de03bc0705ea232412a6ead462390967d9b03c9579b0f7ee5b6681ad,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":337,""r"":60}",
 100000000,         2,         0, 75219.7,chromobius,c971660856541f6a70992f979cb5e8f066a6095978bb045bdcebba75e7e71640,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":337,""r"":60}",
 100000000,        15,         0,111557.6,chromobius,da5564a0397279bfd5028f6565e55e014a141baf7b012d61b6a24d682343fdcf,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":337,""r"":60}",
 100000000,       314,         0,187880.5,chromobius,d0624d6bafa55a5f3176f3e719f4597780fd8a23c0f7d4565c3ec08b605a339d,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":337,""r"":60}",
  45514960,      1007,         0,123330.3,chromobius,b36a6d71a729954ec7c074c0914c25f92027120fcc52bc7131ca3ba1bad5cd50,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":337,""r"":60}",
   4667459,      1023,         0, 19031.8,chromobius,89ec710e7d4b71a21e6cf2e66e53a005a63b3339fc5e768da8bd652bbf4978cc,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":60}",
     47956,      1141,         0,   539.4,chromobius,bd6f5ff7061222689309674ef4ac59f8dccf7dc721477fec322aaba19cbd906e,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":337,""r"":60}",
      4412,      1038,         0,   102.3,chromobius,e1b2ca77f1071861586550a15bcb38daa6a0b3b02ff2a97121f59bed7a7269cf,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":337,""r"":60}",
      1946,      1031,         0,   122.9,chromobius,d79dd0967f410404a41937f04df1ab999c1af795be0dd732ba25884514048514,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":337,""r"":60}",
      2379,      1127,         0,   217.8,chromobius,c3619da456ce38806f683b1fce10304aeb4db39b62364e21d293cb106f70b70b,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":337,""r"":60}",
      2139,      1069,         0,   255.0,chromobius,931560f5ffa673a27396dfd75ac16c33942a823fd50bee3d569a57888882fcb5,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":337,""r"":60}",
      1991,      1025,         0,   328.2,chromobius,e51fc1bb588cc698d711ffc6ac452aaa314b4ec9ce39af814dd0b28adb2d8199,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":337,""r"":60}",
      2002,      1029,         0,   455.5,chromobius,92463c3bd843325a55c0566732934205672ec9e18889b36c99360de0f71f4c83,"{""c"":""superdense_color_code_Z"",""d"":15,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":337,""r"":60}",
 100000000,         0,         0, 63726.5,chromobius,1186e769a66c49a4e6baa53f663073ecff6a420349fda34498298d72966fc059,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":433,""r"":68}",
 100000000,         2,         0,120714.6,chromobius,a62cd9e63fb0b9d8289b61b64ba66af6fedffc9e8a9e7466fed99ce8dbd2f7ed,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":433,""r"":68}",
 100000000,         3,         0,180642.6,chromobius,3f4dad285ef0876bf40c9358118d483336e4d92e5ffcb21b9962db07f594b0b0,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":433,""r"":68}",
 100000000,        56,         0,313227.6,chromobius,17aff9b2aab08e533d4dd707335ac04af1e93f3ca8d03cd6ba3c77deff6be3be,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":433,""r"":68}",
 100000000,       586,         0,466700.6,chromobius,1591185f18dceeee426dc4cb279f2d32d2e1110b48808493b074e3ee7b38bd0b,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":433,""r"":68}",
  13814885,      1003,         0,100808.5,chromobius,b1589c13747aa4f9951c1416986532a21ef5e7725ff766e58ab5aed5f498dc41,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":433,""r"":68}",
     76249,      1119,         0,  1325.9,chromobius,00d47168225a87322c13878b763dbc66273c8b5fe8a33203dc265720f7cac5e6,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":433,""r"":68}",
      4514,      1012,         0,   193.9,chromobius,2b2732610eb91c271e60564283e6fba443ee17fa70a0f05516ae812471bfc5b7,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":433,""r"":68}",
      2130,      1006,         0,   295.8,chromobius,62f6a550afeda1291eee41c7cd15df0be0f68e77fee1b4e8802f2fd5d7aa4346,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":433,""r"":68}",
      1997,      1001,         0,   463.4,chromobius,c3764ca359ffdde285286aa8bf90155f8b320724c74861a6b121fd77c6215a57,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":433,""r"":68}",
      1963,      1019,         0,   525.8,chromobius,a30fda2cd795cd296a5c88725589491dad49ecd9499b2f088a196ff76b357fa0,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":433,""r"":68}",
      2021,      1006,         0,   760.4,chromobius,d144196df21be4aaaeb80d9ba6ef0fab4a04bfd3a1b01faf60f116e4f8d6d27b,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":433,""r"":68}",
      2023,      1013,         0,  1196.5,chromobius,9251a7a4ce5db9ebf310823c777190384b5855a55e9f6ae3da5b17bcdaca632e,"{""c"":""superdense_color_code_Z"",""d"":17,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":433,""r"":68}",
 100000000,         0,         0, 95749.1,chromobius,1d911ab31834b89f06f4860f48d34569dfec53617857a658d91242d28da6e582,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":541,""r"":76}",
 100000000,         0,         0,183201.6,chromobius,f296ba1fa78002abbab29c8e8edcf0dde2a0958f7ae6d5e56633fc61966ac88b,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":541,""r"":76}",
 100000000,         0,         0,277259.5,chromobius,df3b28e56018ccd96e423ccf45c65375c1311b0530f6c181e9734a6b4fa0a449,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":541,""r"":76}",
 100000000,        10,         0,493444.7,chromobius,2653efb1cbb2c9c735c5364fe4ea2e336952ad4f007329a439748ca71b8e3737,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":541,""r"":76}",
 100000000,       131,         0,748853.5,chromobius,6f75b9ad97afd02299f25e0605e22e24567e16a2edea54a42475f3bf9e35eed1,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":541,""r"":76}",
  44816945,      1011,         0,536932.5,chromobius,60026fec3c01ce9bb684cf3f73f5d350bccd41261548676d8d986a1f7ba3005e,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":541,""r"":76}",
    102206,      1031,         0,  2781.5,chromobius,a09afc3f0563cf60e8064a42e0b00ba7d8ec5fe3229d7b2801d76e3cdd01ba78,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.002,""q"":541,""r"":76}",
      4817,      1028,         0,   281.5,chromobius,79f8d1935c0713dcdd25f8e9d696fb45e4da22e3728ccfd3ddaca522c70a3801,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.003,""q"":541,""r"":76}",
      2023,      1014,         0,   696.2,chromobius,681e7cbe73c29a99820b332e39e4870eb538ffad920c427725fbe718a5186ce3,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.005,""q"":541,""r"":76}",
      2007,      1002,         0,   914.3,chromobius,9c50b6134a0764fffdbec8bece370c136bafb25ce9f54e1348f0d56581f29a26,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.006,""q"":541,""r"":76}",
      2052,      1031,         0,  1403.3,chromobius,7eedaaa5d6703a6070a8f17af3220d476de23fa13e0169944e1f790e67e88d34,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.007,""q"":541,""r"":76}",
      1969,      1011,         0,  1960.5,chromobius,6e94874e9e1e33a5952425024cd31c884e83f1916b3dce79e510cb405741d316,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.008,""q"":541,""r"":76}",
      2158,      1045,         0,  3395.6,chromobius,b3e87fdfb57f3522c535c98ec74f9f774518f1f150ea7310b8314dd9aa91f9f7,"{""c"":""superdense_color_code_Z"",""d"":19,""gates"":""all"",""noise"":""uniform"",""p"":0.01,""q"":541,""r"":76}",
    153608,      1104,         0,   0.528,sparse_blossom_correlated,6a503e9c621b43c98050b74037f941d90456e4596621aa437f3819f48cff73e8,"{""c"":""surface_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    146231,      1034,         0,    1.50,pymatching,697c75b0fe8c8f0bb8854c043c8ddf1677b8c0679e42ce7f8a39c55f94a5ba5a,"{""c"":""surface_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    137757,      1001,         0,   0.989,chromobius,bec74326d3f3c88f0d987ca22c00851f9576f3a5274947c65e92c5335a3ed170,"{""c"":""surface_code_X"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
   1253641,      1068,         0,    18.3,sparse_blossom_correlated,e0bc53ee7428f3d16a7595d83dd720f6cd6dc2230748eb413f02d7bd4d74dcbc,"{""c"":""surface_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
    784961,      1005,         0,    5.96,pymatching,9693ad406199b4d3598217aaf5dec1d328d07d00832238a77229ae42a77f44fc,"{""c"":""surface_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
    660290,      1000,         0,    18.0,chromobius,e9e8bee0c9d8a26fe84c08dc449d7569cb532bab5f8efe24d1b5d572c6a990b9,"{""c"":""surface_code_X"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
   8218476,      1880,         0,   155.0,pymatching,bc47816ee2851ac36ac17a54abd23bb54cb6496d4813674577fa2e159b11a597,"{""c"":""surface_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
  25221948,      1912,         0,  1334.2,sparse_blossom_correlated,b124075756aabdca1bf960ff7809884079c65a742dac2e99605a5d7bd652bdde,"{""c"":""surface_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
   3981680,      1040,         0,   467.8,chromobius,ebddac421f103f01175109db03401f2c75482a8b777a3b94e0494619f2f1aafc,"{""c"":""surface_code_X"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
  59718318,      1911,         0,  2614.8,pymatching,04c820ba3305bf235323259d7d84dab9f2534792e1a5352d9827e02c53899b57,"{""c"":""surface_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
 190000000,      1207,         0, 25104.3,sparse_blossom_correlated,06f8dd42d59cc3ebcb4dc484142820e31dd4f93386d09c9ae9e168e41a2c0522,"{""c"":""surface_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
  28078633,      1046,         0,  9064.5,chromobius,a29886a7e1df23fbc1bbee2e6171a8833ffe72110d79e33a360414916a02e9a1,"{""c"":""surface_code_X"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
 190000000,       822,         0, 16652.8,pymatching,f6907102f2beab78ccae65ac21025cd436f657b998d6fa507a911f0a428ffd81,"{""c"":""surface_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 190000000,       104,         0, 58193.1,sparse_blossom_correlated,418c5bdcf2fc4891e86debb75217b707bd699b0b76652f7fef25f235537f095c,"{""c"":""surface_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 100000000,       499,         0, 66752.6,chromobius,2c4973abf8d0a4d64b8404b7f729fde73ab9c0b5a94230534bf3922835bd4802,"{""c"":""surface_code_X"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 200000000,        89,         0, 32760.0,pymatching,dbd37b4251fc121571f81d1d01f2654b70e6697365fa1eb5679231f432f21a9b,"{""c"":""surface_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 200000000,         8,         0,123514.8,sparse_blossom_correlated,19a56d2e5f0fb1d1873514a024ea745833e86894cd42a1890aae83063a5bba78,"{""c"":""surface_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 100000000,        68,         0,125860.7,chromobius,4d787badac11c09ef4c051a852221c97b341183114bbcccfacf57da5cb46b313,"{""c"":""surface_code_X"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
    352602,      2065,         0,    1.05,sparse_blossom_correlated,83307e1500a1cd2c4929cbee230ccdc5f4768c680549daee951043bae40d7045,"{""c"":""surface_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    280637,      2017,         0,    2.39,pymatching,9455785765903a7c55e100a7dde446c56531158262f02c42823b1909a4d5fd08,"{""c"":""surface_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
    128658,      1025,         0,   0.689,chromobius,854f222596cb2f10b7bb1eb870a1a4e9ef30a6c6fc3842372683d78355473b81,"{""c"":""surface_code_Z"",""d"":3,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}",
   2512149,      2065,         0,    41.4,sparse_blossom_correlated,57846f538dc905e7864102720c00db0161114362d4c275790bbc53013fcfce3c,"{""c"":""surface_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
   1377382,      2044,         0,    9.93,pymatching,2d467206ca6bcd2281618cb8731455e851c7b75277b62a22a365c8cf6923000d,"{""c"":""surface_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
    654037,      1015,         0,    17.6,chromobius,77440067e6de31fd01c59d0c1ed2c4b6582c3cb2529e94492696fa26a2ea0031,"{""c"":""surface_code_Z"",""d"":5,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}",
  27367877,      2138,         0,  1461.4,sparse_blossom_correlated,9d1abed3b0e4e6af6c87bcbce8600d28dc233fde4435461e31c32d1ec0ed8f7d,"{""c"":""surface_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
   9272439,      2140,         0,   174.1,pymatching,39892a5feda4ea15ed66b013f897982fdb52015d3820fe7b667316cccfc573e0,"{""c"":""surface_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
   4043037,      1062,         0,   432.7,chromobius,f46c8e39b28b055bc89408d066b7de236600bcd332ca93c303c26fcf333c80f0,"{""c"":""surface_code_Z"",""d"":7,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}",
 200000000,      1377,         0, 26888.8,sparse_blossom_correlated,3cdd251def8b19af03a9128d9d9f62217f05ab0030bf11e53e54b2773c6f574c,"{""c"":""surface_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
  63697703,      2090,         0,  2793.9,pymatching,03d0e75ec80a9b2c50dc77e3e46f314596cda25e65479c2343fbe0763c8c7749,"{""c"":""surface_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
  28399245,      1014,         0,  8360.7,chromobius,7ae59f1556315300007ec6f8c172a45f5987e4c430bb4c5c2ca9bf0794d7d771,"{""c"":""surface_code_Z"",""d"":9,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}",
 200000000,       882,         0, 17694.8,pymatching,08c5dd4220cb10eb91e15bb91a2b09c8517b68775748a468d3267ab46dc0cf81,"{""c"":""surface_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 200000000,       114,         0, 61385.1,sparse_blossom_correlated,ab3ce740be420fd9d0a0adb558a4c70d5f5d3efac11f7ae0ee5f809674601ad5,"{""c"":""surface_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 100000000,       515,         0, 67266.1,chromobius,624669dc186ce48112eeda077d849157e06111c467e74e8e5febdc9cafa8caa9,"{""c"":""surface_code_Z"",""d"":11,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}",
 200000000,       107,         0, 33119.1,pymatching,4d8d103fb1ce5da21e08b89e35f2fbc9e8db43bbb844fbff4b96ec1e081b63b4,"{""c"":""surface_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 200000000,         5,         0,124137.0,sparse_blossom_correlated,b9dac8df5d51d2fd600e9c7d2ec1cdcc54aa2e52e8513c27306a043c724f68cf,"{""c"":""surface_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 100000000,        65,         0,125887.0,chromobius,614b9f479387aff09d2141b7a29f4bca39076df2c68fb54def75a8591fda8826,"{""c"":""surface_code_Z"",""d"":13,""gates"":""all"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}",
 100000000,       248,         0,   420.3,chromobius,d4a71418dfb8ba44e897ef05995ffaab6182c744e111e1042b3a605db1535331,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":92,""r"":1}",
  10110244,      1076,         0,    78.8,chromobius,9f82c54efc2259b1e27196f90765a3eade2ccdcb4774316cb5b95b2d23e77b4b,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":92,""r"":1}",
   1201031,      1083,         0,    13.9,chromobius,0f8c251c3ee3d69cc9210702a3f5ec27099b5ea2ad3a3542f7f38e9a1e680d2c,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":92,""r"":1}",
    322632,      1111,         0,    5.09,chromobius,daac099af17edf2be34a2efb9b3429188aff5cca3329345d40496743dbc3db2a,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":92,""r"":1}",
    100304,      1090,         0,    1.92,chromobius,b537dcee78a66952db6ba5dd41ce4c077129590972f8726cc5b3658250e899f4,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":92,""r"":1}",
     42051,      1073,         0,   0.960,chromobius,d006153fb065b4dd261a9bde47a0bb36781c21fe976c4d8cbdf63ba561fa4b74,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":92,""r"":1}",
     22397,      1092,         0,   0.635,chromobius,c28ece34904ec871104a15f74026c575bf550a1715e6a840383ee2ec90d1cb26,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":92,""r"":1}",
     13052,      1073,         0,   0.369,chromobius,000f4a11065ab155bc8c613f0361236c86ca8e5f901b8acd06b01635b0f5fb1a,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":92,""r"":1}",
      8580,      1001,         0,   0.297,chromobius,85c6ffc109edcdfd4da5d6b7e9867edef69e1147f9358c19e78228cb2abb9f76,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":92,""r"":1}",
      6546,      1108,         0,   0.278,chromobius,2b838c4372c81e03111e91f15b735a5219b3bd48560cf1efbe04c6539fca44a4,"{""c"":""transit_color_code"",""d"":11,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":92,""r"":1}",
 100000000,         3,         0,   809.1,chromobius,0e085bb768a58041b03ee041b200ed664119145ba363d5f6e08af420f6632596,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":170,""r"":1}",
 100000000,       812,         0,  1528.6,chromobius,8128531c9100b503dd58af3d25f092c8d3b6ad82c503eb66a669f76fef6524f4,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":170,""r"":1}",
   6172512,      1000,         0,   140.1,chromobius,fdb0b46727af31d3271ba8eca27a908986accb5b4eba8b4e0b2f029d4e4de6e6,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":170,""r"":1}",
    909810,      1034,         0,    27.7,chromobius,d4d621afe1aeb8b09debb49a4b197ca527e033a06fc32a4cdecabd5333998c5a,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":170,""r"":1}",
    205234,      1052,         0,    8.20,chromobius,7b34af65e15ac329cf8f2fd7971211975b8e85b0fe67c2ba717510a119f22bb1,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":170,""r"":1}",
     60828,      1001,         0,    3.02,chromobius,533fcd0a01890c785fd211c777769df096db32b666417536f70ae275b5d3083f,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":170,""r"":1}",
     30274,      1077,         0,    1.80,chromobius,29c64f4d0ef7a3679bb14273c6b318e9ff96745a720773c30a3cb082362cb546,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":170,""r"":1}",
     14219,      1046,         0,   0.967,chromobius,c197e6ca718fbec4eb3548c5bb2045cfa27399bb80108db88c4f1b3409b040ae,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":170,""r"":1}",
      8520,      1010,         0,   0.684,chromobius,d3bf8eac1ed9b9ecafcee190960d56de0341edbccbd80ca64fadf1a1f0e11103,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":170,""r"":1}",
      6316,      1043,         0,   0.542,chromobius,87c67518518fb0fb2f7c1b626b81e71d6ccbf344ca1890426deeb8d2bba3475a,"{""c"":""transit_color_code"",""d"":15,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":170,""r"":1}",
 100000000,         0,         0,  1330.8,chromobius,a68cd5375316f2f31714a16bf2dd9034c4b9610e5f9ff4d82a26012778f9275e,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":272,""r"":1}",
 100000000,        59,         0,  2521.8,chromobius,4fbc4a9882331c0561e1c34774b924574e0a8bc87cb87787c3ca6b0d7fb92a0c,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":272,""r"":1}",
  37739958,      1007,         0,  1436.5,chromobius,8db3db2ec5078dd19b28f43ddd07a4dac3775400e17181e998645e9b900fcc38,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":272,""r"":1}",
   2793296,      1010,         0,   142.5,chromobius,7df1bab624008fa773926222058036fbd3bf25b3d5d4ed4414277415045c4029,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":272,""r"":1}",
    431859,      1038,         0,    28.3,chromobius,98eb27949cfe815a9ab3770e0c8c224cc34b4d0ab38b36fa8f19306429de67d8,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":272,""r"":1}",
    103169,      1011,         0,    8.56,chromobius,ffb4b3b9f0187f0fab403baa4accb87b2358c28a60ecd050bb6c15cdad1b5a3a,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":272,""r"":1}",
     37086,      1002,         0,    3.83,chromobius,cab6041a80f90180ace3ed1a6d3e0b536cc9d9ea613ad83d81d4e538bcaf8471,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":272,""r"":1}",
     15951,      1002,         0,    1.99,chromobius,c8cbd6242d276dfc2e857e04bde68adebd48467c02037c791e0f56f5b37b114c,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":272,""r"":1}",
      8645,      1002,         0,    1.25,chromobius,83e445e72f679db26a360f5c384eaa347500375ef1509f4999f5322299897de2,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":272,""r"":1}",
      5306,      1008,         0,   0.884,chromobius,83a1e30546f611644a488eaa8c4c9394d3ac4e3faa21b1672b2ed92b775782b1,"{""c"":""transit_color_code"",""d"":19,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":272,""r"":1}",
 100000000,         0,         0,  1981.8,chromobius,eaef0a5ffd759253cea3bee87b6b3d2edb1794294d5f00cd16d29ec7604e6adb,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":398,""r"":1}",
 100000000,         1,         0,  3777.6,chromobius,7dd80613aa4f2870c4b3be04a799d165f65ccdd060dd402aacaa05f4d58d4f29,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":398,""r"":1}",
 100000000,       440,         0,  5717.8,chromobius,e4e7f904c98dc5872afeabf4d01d89ee873a3988fb23a1b7b3f2f680835f861b,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":398,""r"":1}",
   9847638,      1092,         0,   766.1,chromobius,2925e42ca2eb5d9b38d55af0f4d562293b3b1740090414e28a03b759a8603e93,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":398,""r"":1}",
    875350,      1038,         0,    87.0,chromobius,9dceba08235b7895086cb92b47c4b8b46671fa5b7f0b53470b427fabe01ebac6,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":398,""r"":1}",
    174439,      1035,         0,    22.0,chromobius,1b9705ba82bbbf09046e763e6fb58e7087b4f33f004e2317276c880ae8ea6b29,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":398,""r"":1}",
     50400,      1120,         0,    7.95,chromobius,18a1426a5e85b77dcf892a6b8ae73d8032b4fa5969f6459dbe012787ff16d9bd,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":398,""r"":1}",
     18792,      1039,         0,    3.67,chromobius,9f1b5f4cfdeed7c9762526e0c983e0ab6f2086e2a780e485e78fc5bd2f53fe7d,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":398,""r"":1}",
      8355,      1001,         0,    1.97,chromobius,78f27d71f3dd4eb1a67b6281a6f91724b3c08c544a5a1ec202f50057894e0203,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":398,""r"":1}",
      5258,      1005,         0,    1.44,chromobius,8539e1e288569de509d42bf1d7a7a5b91e675ff33e3fbe32516f99316b2ca271,"{""c"":""transit_color_code"",""d"":23,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":398,""r"":1}",
 100000000,         0,         0,  2782.1,chromobius,390b97bb4775ee4b30775be7ab252fd576a54aedbca47ebe6e99a09c1d5eb852,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":548,""r"":1}",
 100000000,         0,         0,  5301.9,chromobius,0afda8f09a9dc6a573aabda11f54b90e8cee72562803ec3666207249651220e8,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":548,""r"":1}",
 100000000,        85,         0,  8067.2,chromobius,c6cac227deae57b94c776010af4ec8611c47a4292d61428135d111079ece5b63,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":548,""r"":1}",
  30453744,      1033,         0,  3367.8,chromobius,12b2c265dec8616ebdacad5279bdba7b5651865a9b5b03f984f860abf5d0af39,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":548,""r"":1}",
   2158053,      1070,         0,   306.0,chromobius,153b89a8722cb44369822695f2dc9ffdafffba5db3de976765556140e8de7b4a,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":548,""r"":1}",
    281707,      1032,         0,    50.3,chromobius,9fb0b0a854e7ea50134107034e4e3dafb4faaca550aff6a3bb92caa0cd0dba40,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":548,""r"":1}",
     58714,      1003,         0,    13.2,chromobius,ee0d8eb1ad52099a6b6f113ffb66937ab387a98d157a06710a216771328eb5c6,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":548,""r"":1}",
     19996,      1108,         0,    5.53,chromobius,7a3258cc1f8c33e06fd6a1a8c507ccf3ddb5f9ea97be0781a556471b54c2539a,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":548,""r"":1}",
      8498,      1012,         0,    2.79,chromobius,76c03a2ad8c41bcac1870bbdb6b4bdd4e33307f4948d3dda45bb60dbebd2eacb,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":548,""r"":1}",
      5018,      1005,         0,    1.93,chromobius,5a3daef5692cf25cfc2498456cb7c72c7f95f0a6accd68c7d7e94042a1e9f437,"{""c"":""transit_color_code"",""d"":27,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":548,""r"":1}",
 100000000,         0,         0,  3739.7,chromobius,a0ab1b00031fb52d44364d35b799ca1b8f9457c271bd1986ce1034a56003dc09,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.01,""q"":722,""r"":1}",
 100000000,         1,         0,  7164.1,chromobius,ec2b42cda8effd3114adf9992a3773ec64c40601bc8e787bf2ead6c258a3bed2,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.02,""q"":722,""r"":1}",
 100000000,        13,         0, 10834.6,chromobius,db8b54b82aa5ac0632fb5717d9962b0293fff60aac088fb342a96018401c2629,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.03,""q"":722,""r"":1}",
 100000000,       912,         0, 14705.0,chromobius,b26afac9aed873db86127ddf8cc0412a1729fa253e45da53732378196cfe91b9,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.04,""q"":722,""r"":1}",
   4444063,      1014,         0,   850.3,chromobius,bd8018eebde7be227813c18a1ca1776cb6ac89300c36898e155ad6a2cd9cd527,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.05,""q"":722,""r"":1}",
    436110,      1001,         0,   105.5,chromobius,baac476bafffdb2b430b393f8a79273d81a6dc6b5a376dd03f259bbf80ae5f2e,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.06,""q"":722,""r"":1}",
     83492,      1105,         0,    25.4,chromobius,6606a8146c07234564338a7262fa3b87471cc222d5fcfaa25df571f857f39fa5,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.07,""q"":722,""r"":1}",
     21162,      1002,         0,    8.02,chromobius,57d528f281f1415ac1f179914b24b67ada1b5bdf4f7d21d2eb7161860bde47a5,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.08,""q"":722,""r"":1}",
      8940,      1030,         0,    4.12,chromobius,559d2abf23921ecd09405d4b3db0f31c2b42499937a17634b1f1f0516d82ed37,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.09,""q"":722,""r"":1}",
      4837,      1037,         0,    2.65,chromobius,4b194c42e3073a19785c86de55ba1b1e71a0a444705fc106b631160e24d1d554,"{""c"":""transit_color_code"",""d"":31,""gates"":""all"",""noise"":""bitflip"",""p"":0.1,""q"":722,""r"":1}",


==> assets/timing_stats.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata,custom_counts
   7995885,     94709,         0,    1.00,chromobius,af36d35ccbe0e5837ccccbde00140466e0f1becf556f561eb60b2e1da82c1918,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0001,""q"":9,""r"":12}","{""detection_events"":898089}"
   4529752,    106136,         0,    1.00,chromobius,5d6e70e95a38c9fd54f242b8f4c560de4acdb8b240dd5603576c4a070081a121,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0002,""q"":9,""r"":12}","{""detection_events"":1015781}"
   3231013,    112601,         0,    1.00,chromobius,696dfa9a175eb1493f0b74d9d6b85731bacc82ad9dd5f024882cbffdaa821f9b,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0003,""q"":9,""r"":12}","{""detection_events"":1084999}"
   2012061,    113866,         0,    1.00,chromobius,e9f0f33a439dcd2b53a6f83726e8b4a43d68dc6ff7c58319f8ece54e1374a476,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0005,""q"":9,""r"":12}","{""detection_events"":1121147}"
   1427997,    110781,         0,    1.00,chromobius,693561707dc8983e9efd58bfe211f571225893675d49ec3907a72b4febd047b0,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0007,""q"":9,""r"":12}","{""detection_events"":1108553}"
   1011219,    108764,         0,    1.00,chromobius,5941daa39769602f58e8a5a26db1483c02f9f0eb60657e92dfc6a04a5f7bca1c,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}","{""detection_events"":1116497}"
    508437,     98393,         0,    1.00,chromobius,9dac657bb25516d2de894296a8ae0ebed72ed270d5c3201aec39c532d379902f,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.002,""q"":9,""r"":12}","{""detection_events"":1093797}"
    346643,     90492,         0,    1.00,chromobius,9bac7b9b0eda977c9fe796c5d4c24a7e02989572e16ee37942a6d551e920f147,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.003,""q"":9,""r"":12}","{""detection_events"":1087980}"
    210224,     75952,         0,    1.00,chromobius,38461602ef05b83e72d1b72885adc03c933cbe7398f60e4f8d231e390ee3ee70,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.005,""q"":9,""r"":12}","{""detection_events"":1047855}"
    153197,     63975,         0,    1.00,chromobius,53617749c1c839b22e1885431076f0ce528eceea27167918ef58e4aa49af3194,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.007,""q"":9,""r"":12}","{""detection_events"":1022101}"
    107381,     49928,         0,    1.00,chromobius,d6334bf471a995dffe4cecbe2ce3fe4f501fd212030c1c2b15fa6cd275728781,"{""c"":""midout_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.01,""q"":9,""r"":12}","{""detection_events"":957569}"
    970235,       247,         0,    1.00,chromobius,be5f4c62c5875c6a2d328d8a9f4cdc0aab77e8bc6378576ce92086c69038c56e,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0001,""q"":23,""r"":20}","{""detection_events"":589907}"
    503948,       520,         0,    1.00,chromobius,099019e5ead9ff279160d781bd385aa023e4a75e78e97c5593c3f94abfc1af30,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0002,""q"":23,""r"":20}","{""detection_events"":609607}"
    329811,       770,         0,    1.00,chromobius,79a18889c43c971dce2d0133b36ea001daf151825510f320e9517f9d7b1bab09,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0003,""q"":23,""r"":20}","{""detection_events"":597646}"
    195326,      1238,         0,    1.00,chromobius,ab1e15c14892bfb374ff97b15ff8647bd2507df3aa5116d63402765ca44c7435,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0005,""q"":23,""r"":20}","{""detection_events"":588111}"
    138992,      1719,         0,    1.00,chromobius,b024405c77f6c81714df8e1c0c407ddd87b69b335a87c8b23e96ef29351d4433,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0007,""q"":23,""r"":20}","{""detection_events"":580219}"
     96340,      2316,         0,    1.00,chromobius,e79f1016bc2e92f8ab2276b1931c4c5aaad31c52443d5db3750293f3a5105bf1,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.001,""q"":23,""r"":20}","{""detection_events"":571454}"
     46148,      3983,         0,    1.00,chromobius,cd832936d53fe50d8bdcf04344b731768ef2be1358133d7a534a25001212d24f,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.002,""q"":23,""r"":20}","{""detection_events"":532431}"
     29838,      5119,         0,    1.00,chromobius,bcc5a04c61b5ebcd5d80923a46a0024d894dcc7b9633062eaa4f9c6c4e68f9ae,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.003,""q"":23,""r"":20}","{""detection_events"":503445}"
     17176,      5568,         0,    1.01,chromobius,5179e3ae74bfeeef8b848db4584dff4a6a716fe287c16c79c52fb7a6f4ea5277,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.005,""q"":23,""r"":20}","{""detection_events"":455312}"
     12307,      5133,         0,    1.00,chromobius,69ddb3bbb41b36853279cf810bd2a77055d7f25b34593da9b18f676df632a9c3,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.007,""q"":23,""r"":20}","{""detection_events"":434851}"
      8542,      4148,         0,    1.00,chromobius,8821209dc9286890dcc5d74fd42f816399a53bf329ca0553848aebd396fee483,"{""c"":""midout_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.01,""q"":23,""r"":20}","{""detection_events"":398350}"
    355184,        62,         0,    1.00,chromobius,c8e8fa7abb7d900d3bdb74d2d33b79621693bdcbc63085b2caab4dc7c17a995e,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0001,""q"":43,""r"":28}","{""detection_events"":599387}"
    175078,        99,         0,    1.00,chromobius,66bf1c5e6b6b87fff6271ef17741abd6a51271437dd33b48766d00f7cb6847dc,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0002,""q"":43,""r"":28}","{""detection_events"":589632}"
    116758,       136,         0,    1.00,chromobius,3acf3862a9a22522af398cdecbc789d21936c66d4ff5d343b7c4c4d4c3545acf,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0003,""q"":43,""r"":28}","{""detection_events"":587524}"
     69426,       249,         0,    1.00,chromobius,3a56bbfd4d35f1e93cc30825a540152cca408404e6a5e7162d7352d915beea2e,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0005,""q"":43,""r"":28}","{""detection_events"":580572}"
     48912,       389,         0,    1.00,chromobius,b376e4432a0f87699222448ef583731c6cdc270e684c385643db9854b3180750,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0007,""q"":43,""r"":28}","{""detection_events"":568617}"
     33124,       588,         0,    1.00,chromobius,de6bb0caa40e381edf526c9a058224baffee4dac64056f0ef4b8ef980cb9846d,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.001,""q"":43,""r"":28}","{""detection_events"":545629}"
     15548,      1193,         0,    1.02,chromobius,3e05c1ade98764c62bd0dc5233d5ad2258c267ebd5f585d8f21dc56d83cbdf24,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.002,""q"":43,""r"":28}","{""detection_events"":495318}"
      9848,      1686,         0,    1.02,chromobius,1fee345526867e79c8c57234d4b56406143cec1dbb93205c7a6c7c990b2617d5,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.003,""q"":43,""r"":28}","{""detection_events"":460973}"
      5474,      1998,         0,    1.02,chromobius,1768676ec211bae4240436470d4af097c4eea93d62f04c071f8e2ede0997d93c,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.005,""q"":43,""r"":28}","{""detection_events"":401878}"
      3962,      1841,         0,    1.07,chromobius,87a64f235f6323a8e02d90067b432fef0cbcf6a6bd726cd069236e50eee57e31,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.007,""q"":43,""r"":28}","{""detection_events"":383982}"
      2800,      1387,         0,    1.14,chromobius,6351d32ce60f9b6b6102bd69a7dc06870c38800e6cebdeba5f9b32e05089ec97,"{""c"":""midout_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.01,""q"":43,""r"":28}","{""detection_events"":358208}"
    155231,         1,         0,    1.00,chromobius,45d76a3020abee42e7832378e366501719f5e5447e67971f65e791970acceb67,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0001,""q"":69,""r"":36}","{""detection_events"":569187}"
     77285,         1,         0,    1.01,chromobius,231a2de2a7f098c3999800a2bb6675506b9facb904f8430601905fbbea4ecc4f,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0002,""q"":69,""r"":36}","{""detection_events"":565424}"
     52404,         6,         0,    1.01,chromobius,d4c9182f7abf431d80e0e903a18f1fb84f308e729b38e7de4c62c539d4655008,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0003,""q"":69,""r"":36}","{""detection_events"":573238}"
     30508,        22,         0,    1.00,chromobius,7b2ca34cce2d44207fb296a521a56fd1b86a9b41ebaae792c37168773cfa473f,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0005,""q"":69,""r"":36}","{""detection_events"":550900}"
     21233,        52,         0,    1.00,chromobius,a91586645a16bc68fb0d0b39ee797edbfbc0ce6b6670838cd3ee9f760c3aa533,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0007,""q"":69,""r"":36}","{""detection_events"":534913}"
     14847,        89,         0,    1.02,chromobius,f51768c7fd344fd83aa79dbbcf54d27fe07eef29fae0636154308ee6c2fe54e5,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.001,""q"":69,""r"":36}","{""detection_events"":528001}"
      6866,       283,         0,    1.04,chromobius,4f263dd6a6767124ceec72f251b19490310c7c5b47323bc27efd646023dd06df,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.002,""q"":69,""r"":36}","{""detection_events"":475146}"
      4096,       559,         0,    1.00,chromobius,34130a250f2c440b4cc06c9018a816a247814535522a75a55aa5eaa6358f776f,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.003,""q"":69,""r"":36}","{""detection_events"":412392}"
      2424,       912,         0,    1.11,chromobius,87e78f9c11a029320907b8b8e83a7a66331c661bbd37156ff9bd069fdde19537,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.005,""q"":69,""r"":36}","{""detection_events"":383980}"
      1507,       758,         0,    1.06,chromobius,8c08afb808b6ce0ea14704e7524b1b3176cbac39315e96086563cc5acd1162ea,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.007,""q"":69,""r"":36}","{""detection_events"":314815}"
       974,       492,         0,    1.11,chromobius,f1321fa54edfc3a5e747feb34765a93ba0e505d6c12b5ccd9f253cc2765515d0,"{""c"":""midout_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.01,""q"":69,""r"":36}","{""detection_events"":268029}"
     81417,         0,         0,    1.00,chromobius,dca5c011ec73000ac7d840843c4fd7c8b9c675e39c78b25db7cfe222584c1925,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0001,""q"":101,""r"":44}","{""detection_events"":546293}"
     41201,         0,         0,    1.00,chromobius,d325b52547943ceca3c34348b25e840185aefec627c7944e6358d87f2e749ab7,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0002,""q"":101,""r"":44}","{""detection_events"":551247}"
     27565,         1,         0,    1.00,chromobius,7d09400c6bb8fa0b634a14a670e184167109dc7a8eb8c5a90d0649616646301c,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0003,""q"":101,""r"":44}","{""detection_events"":552040}"
     16384,         2,         0,    1.01,chromobius,488f1504bafc5660816674fde088d8f1892d3e505fc8eccc5f2c1b40de88c0d0,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0005,""q"":101,""r"":44}","{""detection_events"":542618}"
     11646,         8,         0,    1.03,chromobius,77ac6ffd84a8f1c9bce95058042d915a3941aa74b8801f15ca89b008756ae4c8,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0007,""q"":101,""r"":44}","{""detection_events"":536689}"
      8041,        17,         0,    1.04,chromobius,c23de7d8cd984e0e112b317d419d6e2baceabd2000de0776e5c6401569a68606,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.001,""q"":101,""r"":44}","{""detection_events"":524054}"
      3876,       107,         0,    1.15,chromobius,1b75708cc13672ba2c2339c91c0b694fadf79246de0e11d98854f21018fa17ea,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.002,""q"":101,""r"":44}","{""detection_events"":489611}"
      2183,       253,         0,    1.03,chromobius,67d3612fd43bff457b144bc41eb1882c26952c8f1431841d7ef2111cfcb74790,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.003,""q"":101,""r"":44}","{""detection_events"":402267}"
      1158,       444,         0,    1.07,chromobius,2ccbf642837d1cc2d3d4ce839d04956dcd5383ed4e6bf58346cdf3b54f8f08ae,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.005,""q"":101,""r"":44}","{""detection_events"":334337}"
       723,       347,         0,    1.08,chromobius,57fa33ad902a94df5d23c43db5c9bcbf9f27cca55564c43285dbcf22050c9399,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.007,""q"":101,""r"":44}","{""detection_events"":276463}"
       423,       200,         0,    1.11,chromobius,aec3bd99945c893459f8ea319ea52011a63968bcd2462372b6cf1350cacefd5a,"{""c"":""midout_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.01,""q"":101,""r"":44}","{""detection_events"":211640}"
     45703,         0,         0,    1.00,chromobius,7e7076905d611bccd7056159614ebcb16e43c02dd0983778d812490ed553db8d,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0001,""q"":139,""r"":52}","{""detection_events"":506613}"
     24248,         0,         0,    1.00,chromobius,ed8b15f298e58f38232ea03b14c569670723218198956c9f78664ad330ce86be,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0002,""q"":139,""r"":52}","{""detection_events"":538021}"
     16040,         0,         0,    1.03,chromobius,77b3fa04626a61ffa4fa0eeda0785d06e72060887f1e6136447d70224555ec28,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0003,""q"":139,""r"":52}","{""detection_events"":531954}"
      9384,         0,         0,    1.01,chromobius,4c5090bf1b2717f6de24516c870915e4ac909e3357597ea801ef734868e45619,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0005,""q"":139,""r"":52}","{""detection_events"":515854}"
      6952,         4,         0,    1.06,chromobius,3ac3ae0f04d3d26c732053a766dc4bcc014e10c349331e776a7a11cd849fb154,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0007,""q"":139,""r"":52}","{""detection_events"":532178}"
      4463,         6,         0,    1.01,chromobius,00a4a22ecc0c749206ca4856645ab2a3eecb7a4c0b4d75e6cba4795c35147ee1,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.001,""q"":139,""r"":52}","{""detection_events"":483605}"
      2230,        34,         0,    1.08,chromobius,f4dca551fa8bdfa91ee676da958f5a3ce213aa13d413b7906a5019d742ce3bfe,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.002,""q"":139,""r"":52}","{""detection_events"":467900}"
      1339,       107,         0,    1.07,chromobius,334d4ffb5beb53e64f2f8d299d44e92542257e2ceccca749e075fbb5431c5c41,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.003,""q"":139,""r"":52}","{""detection_events"":407047}"
       630,       242,         0,    1.08,chromobius,fcaf7bb2f58166165f924192f490c6e7c00be12df46aaebce1441a83e66b3731,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.005,""q"":139,""r"":52}","{""detection_events"":300093}"
       339,       163,         0,    1.06,chromobius,9b074d6b7055d9df1177430c10484b58da5caac7d29c09bdc297d8dcee7d3c4a,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.007,""q"":139,""r"":52}","{""detection_events"":214861}"
       204,        92,         0,    1.14,chromobius,e529559b29078e13e73fcf8ef392592ca301d2dc82a53dbc22db6e9cc1f9a9be,"{""c"":""midout_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.01,""q"":139,""r"":52}","{""detection_events"":169541}"
  14717613,        87,         0,    1.00,chromobius,c1ca7568fa9d4a0e505009c369e9dc1e2a0af6bfc7354ac8298c94ceafbbdb3d,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0001,""q"":8,""r"":12}","{""detection_events"":494753}"
   9663742,       196,         0,    1.00,chromobius,182943fa6fb8378bffce82d77daf2929e02982f51cd2138943a9bd8e73d8e372,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0002,""q"":8,""r"":12}","{""detection_events"":647556}"
   7229440,       355,         0,    1.00,chromobius,e7982efc9caecb89c84e2ef852b4cd418f1a8334f28114f58c26026618ac7bb9,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0003,""q"":8,""r"":12}","{""detection_events"":729706}"
   4847586,       630,         0,    1.00,chromobius,5d4833f915f29c2b568c00ea008afff51b4566028395a3c5edeafdd904756132,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0005,""q"":8,""r"":12}","{""detection_events"":812446}"
   3610610,       894,         0,    1.00,chromobius,c25cce5ed8f0615c8debff44badf1456bd4da79b4515b3a05e3d218b6fa04ab5,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0007,""q"":8,""r"":12}","{""detection_events"":847455}"
   2635496,      1429,         0,    1.00,chromobius,e1dfea538e0438192772c30ca7563455ab870a8306bdee05b55e4af731cc467b,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.001,""q"":8,""r"":12}","{""detection_events"":884223}"
   1354103,      2913,         0,    1.00,chromobius,875dfa0cab934fac2831e2fea32081108f36a2bf65e62bd3ba11a971d652b7cc,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.002,""q"":8,""r"":12}","{""detection_events"":905525}"
    917089,      4276,         0,    1.00,chromobius,bd9d3004902813a3f321ad36b91d9d2ff6edc7098ef0f78fceddd0fbcd32f390,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.003,""q"":8,""r"":12}","{""detection_events"":915754}"
    535394,      6732,         0,    1.00,chromobius,5c6825465ee1e76dfe78db2397500b2e9af088e31d209eb262a12e33007e1067,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.005,""q"":8,""r"":12}","{""detection_events"":883297}"
    381244,      9150,         0,    1.00,chromobius,9f8907d7a36f7874603bddda2b2bc4649b0a3d68835cd709aa2769b53ff75b99,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.007,""q"":8,""r"":12}","{""detection_events"":875494}"
    266996,     12475,         0,    1.00,chromobius,cf51842cd3defdd79db9d012c667d3734e3b74094bd168e7fc62adba41459626,"{""c"":""phenom_color_code"",""d"":3,""noise"":""uniform"",""p"":0.01,""q"":8,""r"":12}","{""detection_events"":864170}"
   3938648,         0,         0,    1.00,chromobius,1f154bdbf7f77d84ddcb3e0cd02ca9b7368c71474bc960488b753850e75e2cb8,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0001,""q"":20,""r"":20}","{""detection_events"":725300}"
   2240129,         0,         0,    1.00,chromobius,ef6e24a6c03f84381c540c623a85c3bc6238b0c0f7f56c6804d9c0dd7ed201ee,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0002,""q"":20,""r"":20}","{""detection_events"":824948}"
   1564058,         0,         0,    1.00,chromobius,5dc5062a8c2459a43791fda9b7dedd140a963b65aba163c40b5c22ceaf7d0c74,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0003,""q"":20,""r"":20}","{""detection_events"":862906}"
    965333,         3,         0,    1.00,chromobius,6de5fc0a8ec3bb37c3025f1c686d60b08055d2cf7c1568c7448be1dc6bed9329,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0005,""q"":20,""r"":20}","{""detection_events"":886694}"
    701448,         1,         0,    1.00,chromobius,3eeb13974db010f0704fce6cb5a92f6d24cf086c361a2a00c451a53cb344ec4b,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0007,""q"":20,""r"":20}","{""detection_events"":898860}"
    495201,         7,         0,    1.00,chromobius,d7d7ac54b3c29dbc763eaa13bf632c1d0fee58d5ab7d104069129c6b5c8b7981,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.001,""q"":20,""r"":20}","{""detection_events"":907585}"
    247549,        31,         0,    1.00,chromobius,21bf5b2d09a5e51325b0c4eb81b3a0956748541d8b1933e28bf3823ddda8a7ee,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.002,""q"":20,""r"":20}","{""detection_events"":903097}"
    163063,        74,         0,    1.00,chromobius,f438d6b2f28f85f565cf0dbdd15c732342fd5957e7edec2b19379ae90ec8fa0b,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.003,""q"":20,""r"":20}","{""detection_events"":891361}"
     96850,       201,         0,    1.00,chromobius,e7bca189a05503c762a3362118e6a3f686b6eb31cd57fcfc6f50aa4e12a69c0b,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.005,""q"":20,""r"":20}","{""detection_events"":874210}"
     68143,       359,         0,    1.00,chromobius,755c25b792c8199aa1a2a1f7d348d39919f802e6f5f2c05bc0ea83c91a2168b1,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.007,""q"":20,""r"":20}","{""detection_events"":851661}"
     46921,       747,         0,    1.01,chromobius,57051ec092d944a1e38eda4d5edaf1ceb5071f61b18e8be216a6d15c432448b1,"{""c"":""phenom_color_code"",""d"":5,""noise"":""uniform"",""p"":0.01,""q"":20,""r"":20}","{""detection_events"":827069}"
   1410295,         0,         0,    1.00,chromobius,74233dfac3223be48b6bc3c806977c857ad109f5a315a7a75858d9a8aa531cbf,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0001,""q"":38,""r"":28}","{""detection_events"":760337}"
    786813,         0,         0,    1.00,chromobius,5ea89f6e84fe674a94860ec0f345e27f65db01364329cf1944342a74fc1734ae,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0002,""q"":38,""r"":28}","{""detection_events"":845820}"
    539303,         0,         0,    1.00,chromobius,e49ad70c479c8f02c77594cbaaebfb59a63f067858593f714ff2a34bb1f6b32f,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0003,""q"":38,""r"":28}","{""detection_events"":868517}"
    331172,         0,         0,    1.00,chromobius,5324235c5373520a246d45231848bfb726b45165708204ffb0aea711cad4e053,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0005,""q"":38,""r"":28}","{""detection_events"":886938}"
    235471,         0,         0,    1.00,chromobius,a228869cc01c3ef50465a7a10b2c6d7dbecad32e84d0bdaed4db07e83794cf28,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0007,""q"":38,""r"":28}","{""detection_events"":883962}"
    167462,         0,         0,    1.00,chromobius,8844d396ec62451a36e1828f56cba471e386d9ca54dc42749b9d9ab2a41968de,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.001,""q"":38,""r"":28}","{""detection_events"":897048}"
     84121,         0,         0,    1.00,chromobius,e288c5afe5b3f6a7645352a48c3f4f18595a0177ac1998fd42a8559709c8c269,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.002,""q"":38,""r"":28}","{""detection_events"":898569}"
     56051,         0,         0,    1.00,chromobius,346112bd893eb0b9530af80a644d273f7cbd1ce3f7fa5f33aaa65a159c200c29,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.003,""q"":38,""r"":28}","{""detection_events"":891161}"
     32768,         8,         0,    1.01,chromobius,3a20d044a00aef37a405cb50877d41a58e3adf4a80a40c2a544f59aac4e9f709,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.005,""q"":38,""r"":28}","{""detection_events"":860799}"
     23016,        22,         0,    1.01,chromobius,df0593f67464b458bcba40ccfced5d0ee7129c13d2a28582d4c6838f8d7961aa,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.007,""q"":38,""r"":28}","{""detection_events"":838153}"
     15625,        73,         0,    1.02,chromobius,f6bef0b45e593196fcb843fc38317b8b19a653cabd531184dea94b4169ca7498,"{""c"":""phenom_color_code"",""d"":7,""noise"":""uniform"",""p"":0.01,""q"":38,""r"":28}","{""detection_events"":801358}"
    624539,         0,         0,    1.00,chromobius,2899b13b18071e59be823b6247c51a1a258cffaeb5c5ba9f5afbf4d7fda635b4,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0001,""q"":62,""r"":36}","{""detection_events"":736558}"
    342228,         0,         0,    1.00,chromobius,5c555cfa6f085b5aa69365a129e9b712e08a51b3d0a00482b21d2b4954045476,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0002,""q"":62,""r"":36}","{""detection_events"":806571}"
    233040,         0,         0,    1.00,chromobius,70f85606748c1cb07ccb68eb8817c0ebdd1fd509aedf913524b9b3cfdaa710c3,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0003,""q"":62,""r"":36}","{""detection_events"":823215}"
    142986,         0,         0,    1.00,chromobius,5bdb5d99a4c1b3b6200b5cc41c7a34e2a83a9f5113b03c1f55d8495be533895a,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0005,""q"":62,""r"":36}","{""detection_events"":845360}"
    103194,         0,         0,    1.00,chromobius,a624fe9400e855d4a0a963a41ba8001138eb0bd5b18fd6d9a692c5c591bf96fd,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0007,""q"":62,""r"":36}","{""detection_events"":848546}"
     72291,         0,         0,    1.00,chromobius,6ea1972c8e3e51231d3cbaf43ac6622fae6ad00691d399f193a9bb0d89d48b5f,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.001,""q"":62,""r"":36}","{""detection_events"":853529}"
     36521,         0,         0,    1.01,chromobius,40bdddc5cb7bd0ed42325babecb7c21773e2263cf068fec93e23d963298816de,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.002,""q"":62,""r"":36}","{""detection_events"":857502}"
     23478,         0,         0,    1.01,chromobius,835ef4281c07b54f3985d05e923ea25a693942e034838de71b7b20317bc5286a,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.003,""q"":62,""r"":36}","{""detection_events"":818575}"
     14232,         0,         0,    1.01,chromobius,e7f50b41df470283597177a6573530076c0073460b6f0c0a56ebb6217140964d,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.005,""q"":62,""r"":36}","{""detection_events"":820765}"
      9788,         0,         0,    1.02,chromobius,ad292f6c21eb26c22d4b8a246794330897ebc29f5a5225e43706fed08b31f22f,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.007,""q"":62,""r"":36}","{""detection_events"":786362}"
      6887,         3,         0,    1.05,chromobius,1a641f8e063606f809d97f60b2430e3a99048c30b5c58f7ce726a9e11bc6e08b,"{""c"":""phenom_color_code"",""d"":9,""noise"":""uniform"",""p"":0.01,""q"":62,""r"":36}","{""detection_events"":773904}"
    296777,         0,         0,    1.00,chromobius,da63fddb90021a9aef515dd68625402a200c3e9b4f027949bf85ec7bb7b44e1a,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0001,""q"":92,""r"":44}","{""detection_events"":650751}"
    164829,         0,         0,    1.00,chromobius,952f5b0c707c6d064ca1fcea610877bd1ce31b6e434fe75cb86cee1230abeab3,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0002,""q"":92,""r"":44}","{""detection_events"":724333}"
    110996,         0,         0,    1.00,chromobius,f7aa6d68ffa493e066d9468ac560f3ec23dc3346b39fbf17d4bfb9a484e52967,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0003,""q"":92,""r"":44}","{""detection_events"":732907}"
     69898,         0,         0,    1.00,chromobius,630b28b67bc7f2275247deeaa7abfc002f616ff28f7ee2bafca17fbafbe8aa03,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0005,""q"":92,""r"":44}","{""detection_events"":769070}"
     50621,         0,         0,    1.00,chromobius,3afda094aad10dd55ce1bea26777a80a7fb1896bd08cb72120dd3c024b84c51d,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0007,""q"":92,""r"":44}","{""detection_events"":777451}"
     35423,         0,         0,    1.00,chromobius,fa8e064f0df8c52b9c3a4300d9c38a464b61c191f9f23ca7974987618e75c3f0,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.001,""q"":92,""r"":44}","{""detection_events"":775814}"
     17968,         0,         0,    1.01,chromobius,4b63b786ae37b89726defae5eacfcd2ef77cee6e7d1572e8569e3010acd4773d,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.002,""q"":92,""r"":44}","{""detection_events"":784619}"
     11768,         0,         0,    1.03,chromobius,46cd34e562bcd9a87bfa15167fa01458893a817e813e07e63504038ae3c16a29,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.003,""q"":92,""r"":44}","{""detection_events"":765135}"
      7344,         0,         0,    1.05,chromobius,d8039d1dafebf73da47e3f1c5fd5bb3e5f88e532601978f625514b6200a50439,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.005,""q"":92,""r"":44}","{""detection_events"":789228}"
      4912,         0,         0,    1.02,chromobius,ee2c97b1ded7d23ef4bfb332009f83ece621d2ba62aa4ee8ca862406d4563b35,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.007,""q"":92,""r"":44}","{""detection_events"":732816}"
      3596,         0,         0,    1.11,chromobius,d5a4eb8ff3aa2663b9397c594a4283f56e843eebcec83bff759a295bc04e4c9e,"{""c"":""phenom_color_code"",""d"":11,""noise"":""uniform"",""p"":0.01,""q"":92,""r"":44}","{""detection_events"":752838}"
    144678,         0,         0,    1.00,chromobius,98c8f0a7996682f37dab8004402f8adbbcd52869c6796bda4e3f18ebb0a75d24,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0001,""q"":128,""r"":52}","{""detection_events"":531187}"
     84396,         0,         0,    1.00,chromobius,781e65481ed95f455265c22988fcb3364660d84c5ef7c9cbc903f0501e15e99c,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0002,""q"":128,""r"":52}","{""detection_events"":622975}"
     57030,         0,         0,    1.01,chromobius,7f5def9a1e5f9f44cf35e57f65c4ecb2a7e4cef9bff936b28111134576955d32,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0003,""q"":128,""r"":52}","{""detection_events"":629671}"
     37628,         0,         0,    1.00,chromobius,6e89716ee598a900c80981e3f51c210d690baa4c813af8d5274bec751dcb0354,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0005,""q"":128,""r"":52}","{""detection_events"":692006}"
     27926,         0,         0,    1.01,chromobius,8c9ffbba08bc54dba701277b93981c619f1c2341823d25faa5207878d0350e9c,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0007,""q"":128,""r"":52}","{""detection_events"":719094}"
     19814,         0,         0,    1.01,chromobius,641397d5ecf1fa891b15c77918a4596bede81901b01c9dcc76cf96f81805dfb8,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.001,""q"":128,""r"":52}","{""detection_events"":727779}"
     10078,         0,         0,    1.02,chromobius,5e565029c2a64f0252d68f7f3d7c46ebe8a723d0a84741477413034b6b819853,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.002,""q"":128,""r"":52}","{""detection_events"":732954}"
      6636,         0,         0,    1.04,chromobius,41fdf4879409cfc33a31205836013738c976c6af113b2495785875443a039485,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.003,""q"":128,""r"":52}","{""detection_events"":721416}"
      3993,         0,         0,    1.07,chromobius,b49fa168326f756de1cc248a4debd1473c66342cecc124cbb54ff507872175bd,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.005,""q"":128,""r"":52}","{""detection_events"":720157}"
      3089,         0,         0,    1.14,chromobius,67dcd29f4c0f0f9febd4a66efcb0d8e31640bab6e409d84ff6b09dda362fb0eb,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.007,""q"":128,""r"":52}","{""detection_events"":772276}"
      2055,         0,         0,    1.14,chromobius,043938179909dc65bf1bfc2a537936484aa7c41e1ebf7d0e08b48c377a0e08fe,"{""c"":""phenom_color_code"",""d"":13,""noise"":""uniform"",""p"":0.01,""q"":128,""r"":52}","{""detection_events"":718728}"
   1963831,      4642,         0,    1.00,chromobius,043c652d2f19815a3f0a8b2ef4a021ea3ed1531ec63a81fc993daf42774ceccc,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0001,""q"":13,""r"":12}","{""detection_events"":553850}"
   1008784,      5241,         0,    1.00,chromobius,aa0d7c3809c3d93f48358cc4678ef1921505bf893d7385d26c9139e3edb0b552,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0002,""q"":13,""r"":12}","{""detection_events"":566161}"
    690325,      5960,         0,    1.00,chromobius,f50a7f372950ed42d13e3c7f6926f0cbdf71712d7445f450072ee1c10be76ad4,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0003,""q"":13,""r"":12}","{""detection_events"":577950}"
    412584,      6815,         0,    1.00,chromobius,c7e283014a06eccdf889989958ba4f841a438cafa30c30b3c61157dd8ce46e94,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0005,""q"":13,""r"":12}","{""detection_events"":572560}"
    292423,      7715,         0,    1.00,chromobius,2794dc0fcc06b37647cd0d235d17ed23da819baa0ec861c25738b98300c54e3b,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0007,""q"":13,""r"":12}","{""detection_events"":562086}"
    205066,      8910,         0,    1.00,chromobius,955d9720bba9f3683c1db7f0d9b3a7adf30d4f2d79bda7759fc23ca42df5bc17,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.001,""q"":13,""r"":12}","{""detection_events"":558911}"
    102224,     11982,         0,    1.00,chromobius,d0f3c19b86524c4954d71964e211e23d7b5041276f6cb61b53ba856eb07851ef,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.002,""q"":13,""r"":12}","{""detection_events"":535934}"
     69305,     13639,         0,    1.00,chromobius,44d0b1e95cd6cc63ddbbc15131841fb541c96d841c1423f07183ca0cf2bd8e52,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.003,""q"":13,""r"":12}","{""detection_events"":523299}"
     42474,     14296,         0,    1.00,chromobius,51d81407e0c85947a2055756e134c3212b08f9e36f37923f931010a37b149306,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.005,""q"":13,""r"":12}","{""detection_events"":495614}"
     31931,     13382,         0,    1.01,chromobius,a7534fce73f0f9457ab596a439b697f5fe1ebf2759dcbeb323aadcd29fae2a39,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.007,""q"":13,""r"":12}","{""detection_events"":486447}"
     23541,     11284,         0,    1.01,chromobius,c52dfca25e89cf1e27dc644f8b01870f0b41ae003de4f7b84787d7a75c23e503,"{""c"":""superdense_color_code_X"",""d"":3,""noise"":""uniform"",""p"":0.01,""q"":13,""r"":12}","{""detection_events"":460071}"
    366401,       431,         0,    1.00,chromobius,b0a476cebcf83cc2408b3450c38613b41ff70c0bb1fbd72e708795909061facb,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0001,""q"":37,""r"":20}","{""detection_events"":569128}"
    184329,       502,         0,    1.00,chromobius,a0f56881d2da39f9418b9d8306c0ec5d514d9a70a57bc2ea40ccead9d9a2252e,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0002,""q"":37,""r"":20}","{""detection_events"":571719}"
    120513,       612,         0,    1.00,chromobius,23ccd15f2df0c2e5b6d9e35d8386fa33b2165323c302a1324100a006e0e5cb60,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0003,""q"":37,""r"":20}","{""detection_events"":557524}"
     71706,       803,         0,    1.00,chromobius,7d1aead4f9cb353ac03efe0b668d5c2be54427eabf7313eb6bbb54461b7939bf,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0005,""q"":37,""r"":20}","{""detection_events"":543740}"
     49635,      1020,         0,    1.00,chromobius,ac252f19061b58f67596ad3c4f05e29651c47cce3430453c8edf4dbd8fc43467,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0007,""q"":37,""r"":20}","{""detection_events"":526587}"
     33697,      1255,         0,    1.00,chromobius,2c0cddf830412f753375e28d1e4820fc90968bfaaff1328a891087232a076cbc,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.001,""q"":37,""r"":20}","{""detection_events"":506693}"
     16086,      2155,         0,    1.03,chromobius,e9b1cf296cfb4be32baf3ecedcff5f1d4c812edf546db53b466f8e4323e118e8,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.002,""q"":37,""r"":20}","{""detection_events"":461119}"
     10020,      2566,         0,    1.01,chromobius,40ac7974db81f9437ffe34ebb8d9530df5737d3171d58f06f2e1adae6c45fad6,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.003,""q"":37,""r"":20}","{""detection_events"":412316}"
      5730,      2567,         0,    1.02,chromobius,aff49acbde36de58ff03112222c0a5e8d9003e501f4812c5de0a959447b8ffb9,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.005,""q"":37,""r"":20}","{""detection_events"":362318}"
      4096,      1995,         0,    1.07,chromobius,4713e2a2be1a25d2188fea1e8b0b623488faf7739fab6bde10b7e97e937f12db,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.007,""q"":37,""r"":20}","{""detection_events"":332445}"
      3028,      1503,         0,    1.12,chromobius,b6195b8c546537843e180637a01369be50333d689798e606e651e9cb77e423e7,"{""c"":""superdense_color_code_X"",""d"":5,""noise"":""uniform"",""p"":0.01,""q"":37,""r"":20}","{""detection_events"":314628}"
    126197,         1,         0,    1.00,chromobius,1f225e67c9ecdfdef9b8d6bf086c861ea59ee23b376a60e03a67130ed37df7c8,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0001,""q"":73,""r"":28}","{""detection_events"":577531}"
     62767,         8,         0,    1.00,chromobius,9ea6e6d659ce7cb2c7185271a5515ff9e69d3fa83b34c81e612daa79ed03e361,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0002,""q"":73,""r"":28}","{""detection_events"":567851}"
     42404,         8,         0,    1.00,chromobius,7b153f0a06ad2daeb9a6b2f8e96fe65b79bc44db99d2c110cc09ce8e7d4b969f,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0003,""q"":73,""r"":28}","{""detection_events"":572480}"
     24545,        30,         0,    1.01,chromobius,9f2e517e23956e6cae4ebe0c81404e813a9abc2668bf0f189f9cccb943fdfb9e,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0005,""q"":73,""r"":28}","{""detection_events"":548896}"
     16829,        73,         0,    1.00,chromobius,09465bb6986b877025237bc2f757713386037b6c1498fac4e8ebc0d49e9c5a66,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0007,""q"":73,""r"":28}","{""detection_events"":519902}"
     11552,       148,         0,    1.03,chromobius,6f2a12e85c2f665e7dbb0a41da7f261e8ad2bb0503d0ba7351413c6174fdbdf9,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.001,""q"":73,""r"":28}","{""detection_events"":506750}"
      5072,       428,         0,    1.02,chromobius,2f36d56c1c2c6badb2b743625adefaab0a85c75e0c3ffbc83f855b22e3fb4d04,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.002,""q"":73,""r"":28}","{""detection_events"":423852}"
      3300,       802,         0,    1.09,chromobius,86b08e115196e7dd0c0830981449338d3b0d2179076f22f11781eee4cb2bc8a9,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.003,""q"":73,""r"":28}","{""detection_events"":396879}"
      1692,       789,         0,    1.09,chromobius,3201309176d9d7b24540643a7ec42c1fac0fde6de44c70657918e87c072393be,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.005,""q"":73,""r"":28}","{""detection_events"":309985}"
      1100,       543,         0,    1.12,chromobius,8f1a54461265e4bde3261a8e505a4db280c74d4c6dc3b9ef30742d6d5b1720fc,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.007,""q"":73,""r"":28}","{""detection_events"":259259}"
       700,       366,         0,    1.10,chromobius,70728c7c854c4e827a2e5ae7919a27197d47a5edbce7dc5a36dde007843dc7dd,"{""c"":""superdense_color_code_X"",""d"":7,""noise"":""uniform"",""p"":0.01,""q"":73,""r"":28}","{""detection_events"":210230}"
     55473,         0,         0,    1.00,chromobius,5f960454464cb6c09b20a4bafee45a1098107f5104445a6be15cab2179663ea8,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0001,""q"":121,""r"":36}","{""detection_events"":554762}"
     27031,         0,         0,    1.01,chromobius,177de51ecf83b7d6c2d978c20870dc52f20695369e457ec1b31f9a786d93b64e,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0002,""q"":121,""r"":36}","{""detection_events"":538217}"
     18308,         0,         0,    1.01,chromobius,c89561c82dca54b18405214059d7f05c7aa81f70b691e3a1c5587f33e8dcc670,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0003,""q"":121,""r"":36}","{""detection_events"":544717}"
     10609,         3,         0,    1.03,chromobius,992eeb509d2bd10a85d31fa683953d268bed3a0fdf11691e345472011891f2f6,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0005,""q"":121,""r"":36}","{""detection_events"":523011}"
      7590,        12,         0,    1.05,chromobius,402f5f1e747f3eac8a7e7e24663a4b9dd4170d6ee1647d4936d57193f6225501,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0007,""q"":121,""r"":36}","{""detection_events"":519191}"
      4933,        24,         0,    1.01,chromobius,144434321585e2ef47fd83952e19299897e10d07a284c5a2f251b8be515e3f92,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.001,""q"":121,""r"":36}","{""detection_events"":477654}"
      2273,       137,         0,    1.08,chromobius,e04cbba50c85f7618841834684fc14d12a2e381f0dde582b3244ceff8b2be4bd,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.002,""q"":121,""r"":36}","{""detection_events"":417185}"
      1331,       309,         0,    1.10,chromobius,401c5cd1895a91f603d9de345973eb02fdd329610dfb830aaa3d4d3a0ebce3c4,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.003,""q"":121,""r"":36}","{""detection_events"":351313}"
       621,       305,         0,    1.12,chromobius,5ffad3ff2975f299592bc73f7ac3254a08215b7214d11fe91b6c1f1cd1f4a7fd,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.005,""q"":121,""r"":36}","{""detection_events"":248256}"
       343,       183,         0,    1.05,chromobius,c97052a8ac32d6e7e60fc6de46cd16ffe4bddc435992553d15d96699d5635508,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.007,""q"":121,""r"":36}","{""detection_events"":176016}"
       224,        99,         0,    1.13,chromobius,47703cf5a405323edbc3929ba90d359510070ffcf99741411ecf9ed74cd02673,"{""c"":""superdense_color_code_X"",""d"":9,""noise"":""uniform"",""p"":0.01,""q"":121,""r"":36}","{""detection_events"":147481}"
     25938,         0,         0,    1.00,chromobius,fc69f287d689cf8753e47773e351a3fa4cdfeb88de8ed1f8fb01d722192d9130,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0001,""q"":181,""r"":44}","{""detection_events"":485374}"
     13231,         0,         0,    1.01,chromobius,dfd4617137b9d70669a477045ff15b2da59f8f8dda12b3e7c70824f6b87145a8,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0002,""q"":181,""r"":44}","{""detection_events"":492049}"
      9106,         0,         0,    1.01,chromobius,86e9c378bde0847f9f212ef715f6656d92926eacbbe43783e79fca7e33ab40b4,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0003,""q"":181,""r"":44}","{""detection_events"":505043}"
      5025,         1,         0,    1.02,chromobius,ca31b3260e8316a49e723463d1ea63f7d248c5886e482b73b88ddb3e3e526b85,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0005,""q"":181,""r"":44}","{""detection_events"":462716}"
      3968,         1,         0,    1.10,chromobius,de823e8f05cfeaaa54f0601db35ef2de851c1d55762c6cd573f5a34a95e6c202,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0007,""q"":181,""r"":44}","{""detection_events"":504878}"
      2756,         4,         0,    1.13,chromobius,ee62ffbed83ba27ab5d95f0c17fa38ae0272b71f4b14c313132accc7594cd3e5,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.001,""q"":181,""r"":44}","{""detection_events"":493627}"
      1143,        55,         0,    1.09,chromobius,78d5bc21c1e97b946b24adfd335040561334717f9175ed73c6ccb6e1146c1f46,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.002,""q"":181,""r"":44}","{""detection_events"":389463}"
       643,       143,         0,    1.11,chromobius,7153bc706621d69ef32622219c4be23084a886014512e7512d06aafd286b3567,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.003,""q"":181,""r"":44}","{""detection_events"":315994}"
       252,       126,         0,    1.05,chromobius,8d51fc72ca6fd599962d53cc691392fbea593042bdb8c51d4b3b8333b3788b4a,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.005,""q"":181,""r"":44}","{""detection_events"":187725}"
       143,        69,         0,    1.21,chromobius,e537c9e83d3c28a5754677ef821f8785e0a8f21198bbf23373fbfce58945eeaf,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.007,""q"":181,""r"":44}","{""detection_events"":137319}"
        74,        43,         0,    1.01,chromobius,6e1b81b38e5f079100a4ac9bdd67dc5efebb11ef1db8e6843f1b7f6a9f2fe980,"{""c"":""superdense_color_code_X"",""d"":11,""noise"":""uniform"",""p"":0.01,""q"":181,""r"":44}","{""detection_events"":90252}"
     14802,         0,         0,    1.03,chromobius,66e7c2a0ea010b26542be3ecf767e987e91f0673af8389f678e00905b8f64e47,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0001,""q"":253,""r"":52}","{""detection_events"":460866}"
      7641,         0,         0,    1.05,chromobius,b28b5041a32bf45e2faf8ca36ec399077db3214cd9a2e889ad37140ceebb7cb8,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0002,""q"":253,""r"":52}","{""detection_events"":475651}"
      4765,         0,         0,    1.02,chromobius,245fa6ace58d4b1a9540b8cffb3cc1f6fa7449ee62a822e209af35dabb4da520,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0003,""q"":253,""r"":52}","{""detection_events"":442912}"
      2922,         0,         0,    1.02,chromobius,9aa759b2994dd9200a55b600d80c1b430c72bba7bc0160e95005a653eea34a9c,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0005,""q"":253,""r"":52}","{""detection_events"":447543}"
      1951,         0,         0,    1.04,chromobius,cb77ec77833753d108aac23b11c57c7455175798fe590f7cd1d312adafa714a1,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0007,""q"":253,""r"":52}","{""detection_events"":415323}"
      1442,         1,         0,    1.12,chromobius,a81e0cdb391058429bed6d2b07ff93da65f5cebec061d62f4fae1fbaf4eda9d0,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.001,""q"":253,""r"":52}","{""detection_events"":433425}"
       639,        15,         0,    1.07,chromobius,039f482a3b16b9b224d64871650acdf86c0fde98f3efde2ec7f69775311bf422,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.002,""q"":253,""r"":52}","{""detection_events"":365756}"
       319,        86,         0,    1.03,chromobius,81e56909088058417a95449567d6c643ff553941e6d1d7d605ea8e07aa0b1088,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.003,""q"":253,""r"":52}","{""detection_events"":262446}"
       105,        55,         0,    1.12,chromobius,f5d304744a6beb160eddb7d4da594ec5a6f1d7d753295e83c75d5408253db8bb,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.005,""q"":253,""r"":52}","{""detection_events"":131258}"
        43,        15,         0,    1.13,chromobius,2c0798980361f08590cec682bf2598f9c25acf00de1df5ba5e07f4ab358892a4,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.007,""q"":253,""r"":52}","{""detection_events"":69972}"
        30,        17,         0,    1.06,chromobius,b58c661b1fc2f66d053943a1343daa0e94d93290f96a5313db9358f4d17a612c,"{""c"":""superdense_color_code_X"",""d"":13,""noise"":""uniform"",""p"":0.01,""q"":253,""r"":52}","{""detection_events"":60182}"
  13687761,     41933,         0,    1.00,pymatching,40d157c1e7c7f1adb3aadad59110c7455cb251b41ea41b42487de1fc9972077f,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0001,""q"":17,""r"":12}","{""detection_events"":2318366}"
   8991362,     55745,         0,    1.00,pymatching,64d17376dbbdb2ce75fba4ca6baa646efb258a2acbfecf703d3116f73bad9f2f,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0002,""q"":17,""r"":12}","{""detection_events"":3043347}"
   6758178,     62725,         0,    1.00,pymatching,d5e26bc01074af0672b2927419e3beb02b241c3592aa35ace97ef6ac8193a41a,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0003,""q"":17,""r"":12}","{""detection_events"":3416604}"
   4318238,     67776,         0,    1.00,pymatching,23e2eeff9d6aab182144840095ec43510fb088574dfce7f4680f751b091b1e59,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0005,""q"":17,""r"":12}","{""detection_events"":3625125}"
   3201829,     71740,         0,    1.00,pymatching,f35e78adca6f4f9a02eac49d8c3f4e194a85d6517ebf7fa1062d3eece7e3cf04,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.0007,""q"":17,""r"":12}","{""detection_events"":3748727}"
   2240960,     73807,         0,    1.00,pymatching,8a1d00914c8fa16a6782b501484ad1f6492e2c43fcd558f259197c2a2e027b69,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.001,""q"":17,""r"":12}","{""detection_events"":3734364}"
   1081679,     74992,         0,    1.00,pymatching,983acea7659d8cb0d81fc364d9f4e98338cf570d824a66c0bfd884635fddb37d,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.002,""q"":17,""r"":12}","{""detection_events"":3539532}"
    685669,     74322,         0,    1.00,pymatching,6255c7f94a61c010450583dd94f6bb381bddfb89cad610d9d27b4407226bb867,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.003,""q"":17,""r"":12}","{""detection_events"":3309713}"
    383891,     71774,         0,    1.00,pymatching,26b8479fcdf7f671b43d72e4ff9d68d1380cd66bd5a785661cacd3e289ee7664,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.005,""q"":17,""r"":12}","{""detection_events"":2983216}"
    262144,     68556,         0,    1.00,pymatching,ff329d6d19e008ed632e2b53beec9a8fe6f61f8e86f4a82d6489cce804aaec3e,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.007,""q"":17,""r"":12}","{""detection_events"":2756960}"
    175823,     62378,         0,    1.00,pymatching,afd06feae61f6b6cc8d09ac0674a55bd226769fe3570d83fb9b9d4436a99c4c0,"{""c"":""surface_code_X"",""d"":3,""noise"":""uniform"",""p"":0.01,""q"":17,""r"":12}","{""detection_events"":2508739}"
   3379935,        32,         0,    1.00,pymatching,6317333f509080327b532f74394ef1ef6a29fff34e684bfaaf8a2a5b00eef50c,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0001,""q"":49,""r"":20}","{""detection_events"":3047247}"
   2009743,        85,         0,    1.00,pymatching,6622bc4335bcc3b13b5393fd28b085aabcdac5f5b7b90704effa26b29a315bbc,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0002,""q"":49,""r"":20}","{""detection_events"":3613451}"
   1442015,       189,         0,    1.00,pymatching,d2792cab631cd991dab67a5bd1809514c42a66ea9d4b9efefc04faea79164a60,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0003,""q"":49,""r"":20}","{""detection_events"":3878955}"
    887981,       350,         0,    1.00,pymatching,e0b7b83cb21fbabdb350a6756f2275d63e3aa0ac9e045b89539d66347da22d3d,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0005,""q"":49,""r"":20}","{""detection_events"":3964377}"
    634581,       620,         0,    1.00,pymatching,02d031a6d70061cc21bdfe7c8225c1da77674ebf4747e7a48ef2289797744203,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.0007,""q"":49,""r"":20}","{""detection_events"":3954271}"
    431041,       916,         0,    1.00,pymatching,965703c642705ab4cf852e22266f2d730b0b1226e92041ab572c4f028428377a,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.001,""q"":49,""r"":20}","{""detection_events"":3816338}"
    195966,      2727,         0,    1.00,pymatching,bd41201c42622e1768fc6a7dc120f3b335974c94f1a2c65f52d47d2437421926,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.002,""q"":49,""r"":20}","{""detection_events"":3407435}"
    117613,      4522,         0,    1.00,pymatching,8b13ccaf5d66dffac0c3f0538b2efba4a3aa66e4a77f456d8b9e7031bf8d0426,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.003,""q"":49,""r"":20}","{""detection_events"":3014582}"
     61431,      7944,         0,    1.01,pymatching,48689a0e09a6d76c8945bb6a30796434344caa72ff49239a1dde2d65a4a89917,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.005,""q"":49,""r"":20}","{""detection_events"":2527733}"
     39981,     10137,         0,    1.00,pymatching,3bd82eac0eb5b8578d3991b3a3fcc36100edb3672c96ec9e1e2f02f2afd6659e,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.007,""q"":49,""r"":20}","{""detection_events"":2222064}"
     24976,     10036,         0,    1.00,pymatching,81467af4142afbed871cd9aebd404586907df0330edd96c41d72b32e5e9bd72e,"{""c"":""surface_code_X"",""d"":5,""noise"":""uniform"",""p"":0.01,""q"":49,""r"":20}","{""detection_events"":1880391}"
   1240163,         0,         0,    1.00,pymatching,f97ca4d46ef4b641e43eab833faea1b8597cb26bac6d892c354d224133adec7d,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0001,""q"":97,""r"":28}","{""detection_events"":3224449}"
    741376,         0,         0,    1.00,pymatching,762bbb6aa3a58bd815e93a7a4137257929f7a4e51de67bd27dd8c0bbb7c53527,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0002,""q"":97,""r"":28}","{""detection_events"":3839375}"
    523196,         2,         0,    1.00,pymatching,2c87e46e237b990251f452e28f6af25747399de152377a87127cf4cd03d325a4,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0003,""q"":97,""r"":28}","{""detection_events"":4060843}"
    315664,         3,         0,    1.00,pymatching,67daaab79a5eb44d1857559c57e7e8db803df431a6ffd40083150a254adef9e2,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0005,""q"":97,""r"":28}","{""detection_events"":4067944}"
    221308,        14,         0,    1.00,pymatching,937ab4bcc7c0dc1b16d13454560fa78d4a27d91cb5330a6fc5606ea5d33acd2b,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.0007,""q"":97,""r"":28}","{""detection_events"":3980117}"
    153999,        46,         0,    1.00,pymatching,3c0dc70b5cd6114700281dce13a50db78966c1f676fb2650b73cc1da99c0a800,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.001,""q"":97,""r"":28}","{""detection_events"":3927426}"
     67675,       285,         0,    1.00,pymatching,eb1016ca182c0973dd2e27368fa3c8745da588f001fa9f042f24f19b82c78f0e,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.002,""q"":97,""r"":28}","{""detection_events"":3395370}"
     40240,       729,         0,    1.01,pymatching,bd39353a374a702e909e50a9de3b7049cf425f76b1c8a52f43054af9b48cc454,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.003,""q"":97,""r"":28}","{""detection_events"":2971271}"
     19569,      2089,         0,    1.02,pymatching,aaa7a328ae4b0a349ce79e44eadf2edb0c5d11ba26a2b836cadb1dc3227e076d,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.005,""q"":97,""r"":28}","{""detection_events"":2317217}"
     11878,      3135,         0,    1.03,pymatching,3fabbaeb4e6eeeead0ca066fe46a5e549b83e80e4f95ce175645386da51f00bc,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.007,""q"":97,""r"":28}","{""detection_events"":1900319}"
      7245,      3212,         0,    1.04,pymatching,5fe17b970cb0bb2d8f59ff6a7e54cd343e75c726015b56d4c5d4642c321a8f70,"{""c"":""surface_code_X"",""d"":7,""noise"":""uniform"",""p"":0.01,""q"":97,""r"":28}","{""detection_events"":1567755}"
    576438,         0,         0,    1.00,pymatching,068cabd14fb42635de3d9d5ecea6ebd749508279aa3bd5c456c1213d67252a62,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0001,""q"":161,""r"":36}","{""detection_events"":3266040}"
    339820,         0,         0,    1.00,pymatching,1e9f4fd3bf83270c35ad450ffd6748b46a2d6a78f511754ee6714b93fc5cfd72,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0002,""q"":161,""r"":36}","{""detection_events"":3843768}"
    237842,         0,         0,    1.00,pymatching,476ed894ef84ffd370a51d6d318048f4dfdd3ed7bf05a82530b8ef8eef76d1ae,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0003,""q"":161,""r"":36}","{""detection_events"":4032355}"
    144151,         0,         0,    1.00,pymatching,7f7c2f2d07858e398136ce84462b711f486e57a772a82d7753d5b75ee783b38d,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0005,""q"":161,""r"":36}","{""detection_events"":4054925}"
    104773,         0,         0,    1.00,pymatching,135a27c5b1d39d06aa71c552a0405063bfc12a4f0ae23da4b2938e605b2adaec,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.0007,""q"":161,""r"":36}","{""detection_events"":4105292}"
     70141,         1,         0,    1.00,pymatching,bb8dfb7990f2b087335d14353ea867187e7266937d47ecce49b95d6f220a2d26,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.001,""q"":161,""r"":36}","{""detection_events"":3905391}"
     31254,        40,         0,    1.01,pymatching,4dae9cd03fa5d0714b23fb663bc9963ac623030940287afceb6cf7d4a30350ce,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.002,""q"":161,""r"":36}","{""detection_events"":3417701}"
     17970,       161,         0,    1.01,pymatching,fb958b9295e4d23b5ccf9ae220b9022d15667f89ddf4074217c2a62b0709a7c8,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.003,""q"":161,""r"":36}","{""detection_events"":2886883}"
      8192,       763,         0,    1.02,pymatching,161f5e711b1f5178892c401e864b31595619b6331602fa81a4b1b267b328a760,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.005,""q"":161,""r"":36}","{""detection_events"":2114655}"
      4715,      1276,         0,    1.01,pymatching,816be8690eb51e101ee969d1ff391373658dec035364761080033b124ee601ca,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.007,""q"":161,""r"":36}","{""detection_events"":1640876}"
      2914,      1392,         0,    1.11,pymatching,fedd55897c0ac815fe78df93079e8f32f637f34ad34aa28e12946c9a98c367bf,"{""c"":""surface_code_X"",""d"":9,""noise"":""uniform"",""p"":0.01,""q"":161,""r"":36}","{""detection_events"":1368157}"
    311116,         0,         0,    1.00,pymatching,b5105a003222706d61ee71b6bdb571bafcdef75e9b5ea2d4f161418ff09e05e3,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0001,""q"":241,""r"":44}","{""detection_events"":3267390}"
    182737,         0,         0,    1.00,pymatching,fbac57643154c44ea18ed770fd0443ddab4e252d1915f48a6caaac5eb5028cad,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0002,""q"":241,""r"":44}","{""detection_events"":3832772}"
    129061,         0,         0,    1.00,pymatching,30ed4bc5e58dd54b793eff2cf8e29184fdb6ab41c9084e7111f8bb9e4a70bd86,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0003,""q"":241,""r"":44}","{""detection_events"":4052845}"
     77623,         0,         0,    1.00,pymatching,1df9ca265d8c35d72290952511deff3996646abdc2047232caece106184e4d49,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0005,""q"":241,""r"":44}","{""detection_events"":4045120}"
     56213,         0,         0,    1.01,pymatching,79f77e55da130359c010dfa3a39c86267d4fd483c4b15bd029cbf4b47f64824e,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.0007,""q"":241,""r"":44}","{""detection_events"":4084624}"
     38180,         0,         0,    1.00,pymatching,49056b09c531c9f6588e5e07c50142e286a8335ac99ea65466310d1130cd7f05,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.001,""q"":241,""r"":44}","{""detection_events"":3939783}"
     16384,         5,         0,    1.02,pymatching,e6d89c4df3a1e1d21cb7870178197c0aaeed1346528068b1c6d7ead34c47f464,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.002,""q"":241,""r"":44}","{""detection_events"":3319228}"
      9189,        36,         0,    1.01,pymatching,7d20892d20da9e3c66225778c2851301142a9940e006ca49de02845848865dfb,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.003,""q"":241,""r"":44}","{""detection_events"":2741807}"
      4096,       260,         0,    1.04,pymatching,ccb72714330d46f9530ac18438715973f6ed2f33ec83bfb03cf16afc8cd2ae3d,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.005,""q"":241,""r"":44}","{""detection_events"":1956350}"
      2371,       647,         0,    1.09,pymatching,e883a41ae3eef4270c763b8f249b75db90e0424bef4e338ed803a8542254245a,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.007,""q"":241,""r"":44}","{""detection_events"":1529641}"
      1336,       639,         0,    1.09,pymatching,ab484974c28db3cd30edd76ef456d6457aff046aae963a2fc72ca525d9efe87a,"{""c"":""surface_code_X"",""d"":11,""noise"":""uniform"",""p"":0.01,""q"":241,""r"":44}","{""detection_events"":1158662}"
    179832,         0,         0,    1.00,pymatching,f98e034814fc3e3737496099a7c191af4299691fc9e2883f8963f0d63b3dc0be,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0001,""q"":337,""r"":52}","{""detection_events"":3152593}"
    106199,         0,         0,    1.01,pymatching,6aa537a42b7247cbd613a8f768f095daf830825c99b6458823a0913612d75a62,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0002,""q"":337,""r"":52}","{""detection_events"":3715821}"
     76474,         0,         0,    1.00,pymatching,3d51c749ea1ccaaab218e9b483bdeb4e89b4ae24252cdde31eb15c12c02d6012,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0003,""q"":337,""r"":52}","{""detection_events"":4001382}"
     46273,         0,         0,    1.00,pymatching,c8b6f49f81e1cb17781faf22c9a156bd51120b8c9cfb56cbc1f6e25656ded92d,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0005,""q"":337,""r"":52}","{""detection_events"":4029835}"
     32768,         0,         0,    1.00,pymatching,0afedfc7296da1b267f4d97eb5c4e54254d1c79ed2338e29efd50211020213bb,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.0007,""q"":337,""r"":52}","{""detection_events"":3968301}"
     22383,         0,         0,    1.01,pymatching,21ff12a19419695061f67202b70da647b1b872a7ad8907f12f97f434c0234c9c,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.001,""q"":337,""r"":52}","{""detection_events"":3854910}"
      9167,         1,         0,    1.01,pymatching,848059f6318e06ead6a83618df347abd17873b9954d6dc8d7702c29d96d6c51d,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.002,""q"":337,""r"":52}","{""detection_events"":3097272}"
      5232,        12,         0,    1.02,pymatching,fae2adaedac14df484377776fd8448fe972a1adabd57b155e225d23e65d7302b,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.003,""q"":337,""r"":52}","{""detection_events"":2599187}"
      2394,       127,         0,    1.09,pymatching,e9152d58e76e760ea397aba670fb87b0248ffe442f08d4f644e52ec6eb177d61,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.005,""q"":337,""r"":52}","{""detection_events"":1909474}"
      1342,       380,         0,    1.12,pymatching,e56a01a1b5d6cfc88b1b78655a5df3cf76045a2854735a512c81886e2e59fb33,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.007,""q"":337,""r"":52}","{""detection_events"":1439070}"
       696,       353,         0,    1.07,pymatching,2fbbc8739c52fa63beb45346161eb239e325a27b45ae49b07ef30ffed026f1d7,"{""c"":""surface_code_X"",""d"":13,""noise"":""uniform"",""p"":0.01,""q"":337,""r"":52}","{""detection_events"":1006690}"
  37434264,         3,         0,    1.00,chromobius,8f74deac0352a709ba738248cf86250c59f5ce941b1b61a9531b1d92a8fccfe9,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0001,""q"":8,""r"":1}","{""detection_events"":59493}"
  35703087,        30,         0,    1.00,chromobius,1100d69938dc2b6cc1758f83397c3962422aa8420e0ee3cf090e27b76375b306,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0002,""q"":8,""r"":1}","{""detection_events"":113859}"
  34081765,        47,         0,    1.00,chromobius,10b83aeeca1ceefc3ec80b66167d09982e4df66ae59876bc9d0d67972980939e,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0003,""q"":8,""r"":1}","{""detection_events"":163423}"
  31069566,       102,         0,    1.00,chromobius,e4165dc6ff4fd76ecdf0a01d2ab0edbbd74a53be44d3e3605186e03fde98749a,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0005,""q"":8,""r"":1}","{""detection_events"":246969}"
  29125514,       236,         0,    1.00,chromobius,4ef4d26627d96a1f0c3635d88586bfaf6b40b6b110a1b9723b4aa85160acea4a,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.0007,""q"":8,""r"":1}","{""detection_events"":323859}"
  26585826,       421,         0,    1.00,chromobius,9f2b617ba16bc2e1e0b713ca5131833df5862ab043e4d5c2c33a859d0e59972c,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.001,""q"":8,""r"":1}","{""detection_events"":426283}"
  20227496,      1342,         0,    1.00,chromobius,149fd4fc080266e90d7565ce95cf74944f0f50f97a807bb747e5911023eede3a,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.002,""q"":8,""r"":1}","{""detection_events"":646930}"
  16485016,      2444,         0,    1.00,chromobius,aea1289e949b6f00a4ef2f1cde69708855e750bd565aa771f837ba3445608f77,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.003,""q"":8,""r"":1}","{""detection_events"":788470}"
  11858223,      4699,         0,    1.00,chromobius,b9b0177948aa53cf45aba6533d78200efb65392cbc9d7eb70c6ca57834701363,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.005,""q"":8,""r"":1}","{""detection_events"":940318}"
   9414262,      7332,         0,    1.00,chromobius,eb72143ddfeb186cc1cc7a283b7f17aff59ff2bf0eb994976e852128db36ac59,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.007,""q"":8,""r"":1}","{""detection_events"":1040771}"
   7074299,     11230,         0,    1.00,chromobius,0d2c7f919c0be3fbda46f969d4945a189aa55e40598fdfe34e5384f9aaa3385d,"{""c"":""transit_color_code"",""d"":3,""noise"":""uniform"",""p"":0.01,""q"":8,""r"":1}","{""detection_events"":1108296}"
  31472904,         0,         0,    1.00,chromobius,2826f8fee2f4078741f2aa8ac89d149e5be4ab05697063d050dc066d3cd851a7,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0001,""q"":20,""r"":1}","{""detection_events"":176792}"
  27623089,         0,         0,    1.00,chromobius,be5e594b35c751dd3f6831ed45ba362d9efc57ea2e777bf370113dc74460fb2d,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0002,""q"":20,""r"":1}","{""detection_events"":309756}"
  24462140,         2,         0,    1.00,chromobius,604f2fb5d86b867cd22c74e2836fbd0e761e16a35adc3c1d2e74899b4efba7b6,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0003,""q"":20,""r"":1}","{""detection_events"":409874}"
  20796818,         1,         0,    1.00,chromobius,61e46ded31250c63f16decee2feea63647f98429e56e8a9d27726bb6a2c1f0b8,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0005,""q"":20,""r"":1}","{""detection_events"":581238}"
  17956611,         0,         0,    1.00,chromobius,68aacb434c5002eadba89b0b22ad06673ea508672300eefe7d800f6331b51e8c,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.0007,""q"":20,""r"":1}","{""detection_events"":700266}"
  14999114,         2,         0,    1.00,chromobius,aa553cbe4fdab5a6c3f935d65c2eefba73da8e7fba846a646f5486f6ae14e8c9,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.001,""q"":20,""r"":1}","{""detection_events"":837557}"
   9668522,        20,         0,    1.00,chromobius,1a71a1182e0283de55bec90ce72efef18c89a5e99409390edf9d0b8dea3fb27c,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.002,""q"":20,""r"":1}","{""detection_events"":1074665}"
   7030135,        35,         0,    1.00,chromobius,a397d82e6c4282aee2ef738982c7bde235101e6b6a34b357864171b8a219230e,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.003,""q"":20,""r"":1}","{""detection_events"":1169849}"
   4595855,       115,         0,    1.00,chromobius,1783cf358d826d56b9f58691a90cd258340b698349a9e0e196bbd314f455f7b2,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.005,""q"":20,""r"":1}","{""detection_events"":1270348}"
   3374898,       225,         0,    1.00,chromobius,9b111067337c559d37cf80f83334ee43eba86096a65205259900a64cc9a8162a,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.007,""q"":20,""r"":1}","{""detection_events"":1301456}"
   2397866,       447,         0,    1.00,chromobius,9e0f5aa551d2e22f245fb25756259186d42f13197a7d9d38f1a2c6301a18f48f,"{""c"":""transit_color_code"",""d"":5,""noise"":""uniform"",""p"":0.01,""q"":20,""r"":1}","{""detection_events"":1311436}"
  25884721,         0,         0,    1.00,chromobius,b1921dd72acbb7d1a5b8d8c96ec007c6e268f8d4a8f18dc7d26e1532cfa2aab9,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0001,""q"":38,""r"":1}","{""detection_events"":312708}"
  20933315,         0,         0,    1.00,chromobius,38a28882d8dabda6d4e3d7d29770cedfdea18a5158e7f3eb380cf5a21406cf93,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0002,""q"":38,""r"":1}","{""detection_events"":502971}"
  17650528,         0,         0,    1.00,chromobius,36ba15d9cfb1049e7510ee9b3d50790e6fc1d887d52ab806a82763e64f4235d2,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0003,""q"":38,""r"":1}","{""detection_events"":634258}"
  13571927,         0,         0,    1.00,chromobius,d6fb60c61eb34ea022ba17d72e73a5a4dda64b578520f102cf0e44551d12258c,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0005,""q"":38,""r"":1}","{""detection_events"":813377}"
  11058083,         0,         0,    1.00,chromobius,892f21eefa59ff401cf11628d1004a15b1cb43d2c5283b04f90da522843bfd9e,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.0007,""q"":38,""r"":1}","{""detection_events"":928652}"
   8718163,         0,         0,    1.00,chromobius,7c5e98e9bfeab189d93d6331109455ddc5ae9d09ee5a4726b54ff315593f309e,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.001,""q"":38,""r"":1}","{""detection_events"":1044309}"
   5145456,         2,         0,    1.00,chromobius,f588f22267366c3e13bea82b6aa377ed9105b3eb1839c1e9cadf14fb5933611a,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.002,""q"":38,""r"":1}","{""detection_events"":1226512}"
   3618430,         0,         0,    1.00,chromobius,a0de8c41d55636a91b94aa9d2ce0661a5eccf59d6172ac893e4553ebcf2e6200,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.003,""q"":38,""r"":1}","{""detection_events"":1291724}"
   2239931,        12,         0,    1.00,chromobius,627c96bfe84a58532287d29f588360b7246b51aa34d54ee81728d804132f436d,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.005,""q"":38,""r"":1}","{""detection_events"":1326555}"
   1613365,        18,         0,    1.00,chromobius,81269ecee4931f53bfa2f429230876466525be0f36cb46f5ab841edb7f3edeef,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.007,""q"":38,""r"":1}","{""detection_events"":1329023}"
   1125386,        46,         0,    1.00,chromobius,9f4cc792a8cc83b1d5f30bcc838a82754559c1a846a7f1b57412f9807f40f1fd,"{""c"":""transit_color_code"",""d"":7,""noise"":""uniform"",""p"":0.01,""q"":38,""r"":1}","{""detection_events"":1310683}"
  20778530,         0,         0,    1.00,chromobius,bb4655ded4c78bb50e40dab0a122b3d4b0fc6c00e5aa3808c3270a606d78c816,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0001,""q"":62,""r"":1}","{""detection_events"":432104}"
  15419376,         0,         0,    1.00,chromobius,30b3d24d2963ae0eba10134c8605cac4a82b0a1584bd72913d3cd0fe485a409d,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0002,""q"":62,""r"":1}","{""detection_events"":642953}"
  12475283,         0,         0,    1.00,chromobius,0d8b68e505077b4757f408030fed1b59901c7d2843f17a3837d2924decb00cad,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0003,""q"":62,""r"":1}","{""detection_events"":778082}"
   9037024,         0,         0,    1.00,chromobius,4f3e168a8b1e714781e7a6a3fa000b3cd926c8a8048c880270d1a1fbdab4fb4e,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0005,""q"":62,""r"":1}","{""detection_events"":938676}"
   7126265,         0,         0,    1.00,chromobius,5e9bbc8b94eac5e565a9b14ff8f36051daedfd7bd381dbb19834c0e2725d4d00,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.0007,""q"":62,""r"":1}","{""detection_events"":1036348}"
   5390552,         0,         0,    1.00,chromobius,6fb8746d33a9be5e098eeb768f4c885f93a57dfdb9ccc5cc56035b7a90c67ce4,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.001,""q"":62,""r"":1}","{""detection_events"":1117114}"
   3029049,         0,         0,    1.00,chromobius,77aebadf067cf574601adb21a3398cc3b755e9badb2dd7d443a220524f15e299,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.002,""q"":62,""r"":1}","{""detection_events"":1250423}"
   2084388,         0,         0,    1.00,chromobius,49866e82faa9d45ccf044e662ebbca2d17206f27f0cc64f8fafa349e0d26fd18,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.003,""q"":62,""r"":1}","{""detection_events"":1282828}"
   1276996,         0,         0,    1.00,chromobius,4c7e8beb38e2471d1c024e138e26b01a6ae4a5d40c51f7c0d2a0a5d0c0368296,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.005,""q"":62,""r"":1}","{""detection_events"":1307005}"
    913381,         2,         0,    1.00,chromobius,aeb18c03b23e59de8ea6def6c6d8948d654a4f36214efb7b051d90e68e38f2a2,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.007,""q"":62,""r"":1}","{""detection_events"":1298115}"
    630784,         0,         0,    1.00,chromobius,5c6884e3401b3779bc85bceb4145e108b74f5bca2a8fe6d28c2a02973bc180d6,"{""c"":""transit_color_code"",""d"":9,""noise"":""uniform"",""p"":0.01,""q"":62,""r"":1}","{""detection_events"":1272620}"
  16503037,         0,         0,    1.00,chromobius,da8c9587a64fa7510b1d4adf38337915b00f52458fcdf233ee3f7614fad52cc4,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0001,""q"":92,""r"":1}","{""detection_events"":528020}"
  11748384,         0,         0,    1.00,chromobius,dd840850cb9a9810784b956ec1139e1aa1451a003e735c9b7685a8f1e349fd06,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0002,""q"":92,""r"":1}","{""detection_events"":752403}"
   9090214,         0,         0,    1.00,chromobius,d176f4f11bcf294f0cbc8215be3a3653864c747c8d59e573607cffdac926248c,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0003,""q"":92,""r"":1}","{""detection_events"":866540}"
   6315820,         0,         0,    1.00,chromobius,5269b6e05236a6583969b510f4dec732956a40750380345edba627d927734743,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0005,""q"":92,""r"":1}","{""detection_events"":1006595}"
   4836977,         0,         0,    1.00,chromobius,37f06c1fc75ed5d28adee2a9be4e7334e35fb68e7bc95ebe595fccc11b533895,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.0007,""q"":92,""r"":1}","{""detection_events"":1080891}"
   3589626,         0,         0,    1.00,chromobius,84692a87125b0a223fe80d676f4f7e33799427ec73d1fe48613777cdc7957c52,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.001,""q"":92,""r"":1}","{""detection_events"":1147378}"
   1945072,         0,         0,    1.00,chromobius,813dc2aa8c6c5a2817a86e07a7f8a97b79338f2d969312303ad9e621ac1db5cc,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.002,""q"":92,""r"":1}","{""detection_events"":1234618}"
   1312606,         0,         0,    1.00,chromobius,857f7a1098c81a5f06b98d5b7aec6b372f52730e735917a153553dd02746bd24,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.003,""q"":92,""r"":1}","{""detection_events"":1250969}"
    799501,         0,         0,    1.00,chromobius,bf1b70fd5c2b825a9b7ac838f506d49bb050f1b9cf56b004954e249890179a5e,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.005,""q"":92,""r"":1}","{""detection_events"":1260441}"
    569619,         0,         0,    1.00,chromobius,2dfb0263e32887cda4352547820a901fe4b3b0322c7f890b40d409b018d2420e,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.007,""q"":92,""r"":1}","{""detection_events"":1250818}"
    397414,         0,         0,    1.00,chromobius,5a262ec1906f822b7abe542b9d5851068d7eac4542311f9bf3652e1de71b3b42,"{""c"":""transit_color_code"",""d"":11,""noise"":""uniform"",""p"":0.01,""q"":92,""r"":1}","{""detection_events"":1236199}"
  13287679,         0,         0,    1.00,chromobius,d7ae9c0ad4709fda8609d045688acb0292e22c9d7de68fd044584edf14391fde,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0001,""q"":128,""r"":1}","{""detection_events"":605517}"
   8944770,         0,         0,    1.00,chromobius,760b8fda0e1907f7bfa67a064952fb68be706e1524ca14dff2bd3634aad97671,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0002,""q"":128,""r"":1}","{""detection_events"":817427}"
   6845088,         0,         0,    1.00,chromobius,8bb67d45277a9cb577e50576ce85d2e331fb916df1e15cbabfd22d2a98fdbf34,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0003,""q"":128,""r"":1}","{""detection_events"":935152}"
   4562944,         0,         0,    1.00,chromobius,fea01e039174688973429cf2134b9caa50796de49b5d91966423f60da337c3bb,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0005,""q"":128,""r"":1}","{""detection_events"":1038847}"
   3455095,         0,         0,    1.00,chromobius,fe96c637d0e54eeba89e1a4ddffbb948333ef4997c6179bf893f069a14d0c6c5,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.0007,""q"":128,""r"":1}","{""detection_events"":1103340}"
   2529584,         0,         0,    1.00,chromobius,e845606d92a0b88cbb8f8ef236488911be315b35967dd192f8ec51373c795b3c,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.001,""q"":128,""r"":1}","{""detection_events"":1155883}"
   1339392,         0,         0,    1.00,chromobius,d16cab82db96681f12a1d7e7c0a60efff9eeab4646ebee5821a59e81649babda,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.002,""q"":128,""r"":1}","{""detection_events"":1212546}"
    909896,         0,         0,    1.00,chromobius,4263db45b8cb85cef20fe0c10008356e48060369268070e17a3e5877ae38038c,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.003,""q"":128,""r"":1}","{""detection_events"":1232979}"
    541921,         0,         0,    1.00,chromobius,5eb68c16485d6f8b15c5c4a2d58ed611918a600547c075f57a41074cf39f3010,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.005,""q"":128,""r"":1}","{""detection_events"":1215352}"
    393952,         0,         0,    1.00,chromobius,0c37128a20dffc05159428863d30a72df07fd9d4564a22a7951bd9c2decea286,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.007,""q"":128,""r"":1}","{""detection_events"":1226694}"
    272025,         0,         0,    1.00,chromobius,27ee77ec1ac977718a169d50cce58297a6ceb34dd2fff45ce6e96ce116b4cba6,"{""c"":""transit_color_code"",""d"":13,""noise"":""uniform"",""p"":0.01,""q"":128,""r"":1}","{""detection_events"":1203376}"

